A Modulation-Format Dependent Closed-form Expression for the Gaussian Noise Model in the Presence of Raman Amplification

A closed-form expression that estimates the nonlinear interference of arbitrary modulation formats in Raman amplified links is presented. Accounting for any pumping schemes and inter-channel stimulated Raman scattering effect, the formula is applied to an optical bandwidth of 20~THz and validated using numerical simulations.

==> Data/ECOC_BW_SNR_NLI_Gauss.txt <==
wavelength	closed	integral
1618.27326602264	30.8826512767382	29.8182642685649
1616.9640154552	30.4821653609597	29.4582802688416
1615.65688165185	30.2373718438067	29.086293761467
1614.35185948322	29.7541514201933	28.8879124999971
1613.04894383653	29.9385635720683	28.7390005811127
1611.74812961547	29.8337679369268	28.6357066150713
1610.44941174018	29.6923719702496	28.5447203241486
1609.15278514714	29.3123045980487	28.4700478631887
1607.85824478913	29.1931801862001	28.3932461550859
1606.56578563516	29.10502882525	28.3273819943849
1605.27540267039	29.0378643869498	28.2686181540006
1603.98709089611	28.9761807246978	28.2204733356474
1602.70084532961	28.9158636206956	28.1729925366062
1601.41666100418	28.8790007682464	28.1415355667807
1600.13453296898	28.8350731502564	28.1021117089963
1598.85445628905	28.7924325128611	28.078326507308
1597.57642604519	28.753047249678	28.0506008712452
1596.30043733391	28.7136469463204	28.0145532716666
1595.02648526738	28.6791784970312	27.9806653969822
1593.75456497336	28.6449191353311	27.951845251456
1592.48467159516	28.6104890337282	27.9355555620959
1591.21680029151	28.5593150322173	27.9284462347005
1589.95094623659	28.5515839085082	27.9237570835171
1588.6871046199	28.5066202597878	27.910363529287
1587.42527064624	28.5045462774176	27.9095937684914
1586.1654395356	28.486099591793	27.9055020853556
1584.90760652318	28.4478628085639	27.9043964875294
1583.65176685924	28.462765895303	27.893168485493
1582.3979158091	28.4569672851122	27.8849782548235
1581.14604865307	28.4510466750266	27.8864715254232
1579.89616068636	28.4200699195544	27.8920980156513
1578.64824721908	28.4256501217974	27.8951385734389
1577.40230357611	28.4525085100976	27.9082903037171
1576.1583250971	28.505256647823	27.9317100525456
1574.91630713638	28.5490646892717	27.9697531271839
1573.67624506292	28.6140884381425	28.0410945001253
1572.43813426026	28.7302366461479	28.1768552534196
1571.20197012644	29.0068927807068	28.7274584378722
1569.96774807399	NaN	-Inf
1568.73546352983	NaN	NaN
1567.50511193521	NaN	NaN
1566.27668874571	NaN	NaN
1565.05018943109	NaN	NaN
1563.82560947534	29.0503277862959	29.4144780431944
1562.60294437655	28.7594136773044	28.332396913847
1561.38218964687	28.6790253681095	28.1509556585803
1560.16334081247	28.6016837944891	28.0798993684116
1558.9463934135	28.5911680867497	28.0297379920087
1557.73134300399	28.5705682166025	27.9953173065973
1556.51818515181	28.5574829156261	27.978850870086
1555.30691543867	28.5491270350194	27.9828978333623
1554.09752945997	28.547555334148	27.9681532275905
1552.89002282483	28.5342733783126	27.9523968727213
1551.684391156	28.4852535992391	27.9283222333373
1550.48063008982	28.4858014178932	27.9064614005085
1549.27873527615	28.5658101354426	27.8987029213174
1548.07870237833	28.5669335784265	27.8808742315775
1546.88052707312	28.4814223314941	27.869368143146
1545.68420505067	28.5535402270453	27.8838231617486
1544.48973201444	28.5495997944942	27.91138004814
1543.29710368117	28.5916931081445	27.9405357492822
1542.1063157808	28.5985576064013	27.9693209160609
1540.91736405647	28.6066768357573	27.9912800936968
1539.73024426441	28.6067771878471	27.9604352793073
1538.54495217393	28.6155801676248	27.9586245488043
1537.36148356735	28.635040312842	28.0012715094362
1536.17983423997	28.6442195722236	28.0304842131307
1535	28.6650060408592	28.07833621885
1533.82197666851	28.7089986499606	28.1177711091237
1532.64576007941	28.7544686086043	28.1878110057037
1531.47134607935	28.8551705733612	28.3415967580527
1530.29873052772	29.1122474704359	28.9474568768536
1529.12790929658	NaN	NaN
1527.95887827061	NaN	NaN
1526.79163334707	NaN	NaN
1525.62617043574	NaN	NaN
1524.46248545888	NaN	NaN
1523.30057435119	NaN	NaN
1522.14043305975	NaN	NaN
1520.98205754398	NaN	-Inf
1519.82544377557	27.9761777890524	27.3203014366482
1518.67058773848	27.4830441097569	26.5652707039505
1517.51748542887	27.2980984733213	26.3789127775198
1516.36613285502	27.2361186941602	26.3280241972382
1515.21652603735	27.1544500653416	26.2816466600426
1514.06866100831	27.094107307386	26.1938770139202
1512.92253381239	26.993103314912	26.0897542133413
1511.77814050602	26.8320930620266	25.948713625227
1510.63547715758	26.7107886893956	25.828559241111
1509.49453984731	26.6146578306924	25.7367915570141
1508.35532466728	26.5636832858602	25.695427971352
1507.21782772138	26.5501295798694	25.6962913436807
1506.08204512519	26.5897206263565	25.7499225111352
1504.94797300604	26.6319209877506	25.8193781031583
1503.8156075029	26.7127313388041	25.9148068795622
1502.68494476633	26.7888052387189	26.0219843518009
1501.55598095848	26.8950029589124	26.1199546400573
1500.42871225304	26.9816502734316	26.2082384777537
1499.30313483513	27.0458495829297	26.2781591479884
1498.17924490137	27.0916807005484	26.3301209306053
1497.05703865974	27.1188120487464	26.3731096889789
1495.93651232957	27.1266342324101	26.3927499725911
1494.81766214151	27.1384449445628	26.4033015360284
1493.70048433749	27.1268597870822	26.3848960968059
1492.58497517065	27.1298677989116	26.3772868227739
1491.47113090531	27.1383144656074	26.3871139746633
1490.35894781696	27.1417006649992	26.4206793202597
1489.24842219216	27.1713901169336	26.4586380905394
1488.13955032855	27.2177145280562	26.4972757693563
1487.03232853478	27.2315355158095	26.5266744013141
1485.92675313047	27.2331926894251	26.534688408598
1484.8228204462	27.2210536666985	26.5270987067482
1483.72052682343	27.2016037741345	26.5083179996338
1482.61986861447	27.1728067744675	26.475881188335
1481.52084218247	27.1283331792741	26.4228145744279
1480.42344390132	27.0807018256755	26.3853393532153
1479.32767015568	27.0243616617526	26.3570878091723
1478.2335173409	26.9905120920989	26.3370465115831
1477.14098186296	26.9819076576321	26.3351226882921
1476.05006013848	26.9876720365942	26.3397818181312
1474.96074859466	26.9779617787897	26.3389830549458
1473.87304366923	26.9332510112807	26.3360748302436
1472.78694181042	26.9503837003106	26.3462691309474
1471.70243947693	26.9656616634919	26.3661644752133
1470.61953313787	26.9745204153369	26.4002319109928
1469.53821927275	26.9990076982921	26.4262577120693
1468.45849437142	27.007940811853	26.4564901386911
1467.38035493403	27.0329046348877	26.5023953205575
1466.30379747102	27.0667298636996	26.5483526619137
1465.22881850303	27.1150890300875	26.6660725931529
1464.15541456094	27.1950843575788	26.7367870088184
1463.08358218575	27.2760058105274	26.9065830890457
1462.0133179286	27.381903725002	27.0306802224428
1460.94461835072	27.5817260310844	27.3870787794223
1459.87748002336	28.0092429527605	27.7328089463261


==> Data/ECOC_BW_SNR_NLI_Gauss_1span.txt <==
wavelength	closed	integral
1618.27326602264	41.185705426649	39.9763080787976
1616.9640154552	40.7619180284583	39.4960960700717
1615.65688165185	40.5057086669283	39.2851475758878
1614.35185948322	40.0512443615947	39.1423358794103
1613.04894383653	40.1971955767971	39.0327874909126
1611.74812961547	40.090790675425	38.9420625254736
1610.44941174018	39.9466433932015	38.8625567202361
1609.15278514714	39.5910272953292	38.7906555217846
1607.85824478913	39.4689752649145	38.7237806778191
1606.56578563516	39.3791513265063	38.6612471648839
1605.27540267039	39.3100925933377	38.6033129860118
1603.98709089611	39.2471873906758	38.5498113351965
1602.70084532961	39.1865525097573	38.5035015160936
1601.41666100418	39.147556960968	38.4610838058464
1600.13453296898	39.1028898675191	38.4241798691943
1598.85445628905	39.0597066466873	38.3912074563239
1597.57642604519	39.019756263666	38.358164119817
1596.30043733391	38.9801383015111	38.3247285593714
1595.02648526738	38.9451904003152	38.2972570353892
1593.75456497336	38.9106774331244	38.2721144856774
1592.48467159516	38.8760860921437	38.2512767243843
1591.21680029151	38.8270894244901	38.2331634660785
1589.95094623659	38.8169054225012	38.2184833298354
1588.6871046199	38.7743847415549	38.2055185517965
1587.42527064624	38.7701774458627	38.1961843579081
1586.1654395356	38.7517673681475	38.1880277598552
1584.90760652318	38.71632012607	38.1822992077596
1583.65176685924	38.728470809755	38.1782136252067
1582.3979158091	38.7228996368543	38.1769576612207
1581.14604865307	38.7171420701127	38.1795520331503
1579.89616068636	38.6898294870987	38.1872381765531
1578.64824721908	38.6959799413599	38.2009319029421
1577.40230357611	38.7229736234097	38.2218568257196
1576.1583250971	38.7744893277382	38.2544217144771
1574.91630713638	38.8204900382067	38.3043110698363
1573.67624506292	38.8890476616752	38.3843766724463
1572.43813426026	39.0116406887586	38.5348781151268
1571.20197012644	39.3062603644558	39.1287311777421
1569.96774807399	NaN	-Inf
1568.73546352983	NaN	NaN
1567.50511193521	NaN	NaN
1566.27668874571	NaN	NaN
1565.05018943109	NaN	NaN
1563.82560947534	39.3454002255196	39.7069443041031
1562.60294437655	39.0381839013351	38.6718635873057
1561.38218964687	38.9467305756219	38.4715960003994
1560.16334081247	38.8675900369322	38.3831424550093
1558.9463934135	38.8510798111282	38.3295502251246
1557.73134300399	38.8282213591844	38.2955962146059
1556.51818515181	38.8130848422043	38.2738503650777
1555.30691543867	38.8029764357102	38.2562607001212
1554.09752945997	38.7992332682277	38.2420540951693
1552.89002282483	38.7851256094251	38.2290158667826
1551.684391156	38.7401406641828	38.2255622999101
1550.48063008982	38.740021339288	38.2224296454755
1549.27873527615	38.8103884946802	38.2162620504134
1548.07870237833	38.8108797729002	38.2114305965916
1546.88052707312	38.7355290453179	38.2096806299704
1545.68420505067	38.7984111563457	38.2094166524675
1544.48973201444	38.7962887190941	38.2132199268866
1543.29710368117	38.8340110339125	38.2224758006269
1542.1063157808	38.8410579067646	38.2330722550665
1540.91736405647	38.8488807524038	38.2487850175183
1539.73024426441	38.8498282861003	38.2622892491089
1538.54495217393	38.8588124463999	38.2938768101806
1537.36148356735	38.8776953981251	38.3276085934848
1536.17983423997	38.8883542874763	38.3587548505089
1535	38.9104895228706	38.3947409324242
1533.82197666851	38.9550408643064	38.4365221326492
1532.64576007941	39.0048027926207	38.523357702575
1531.47134607935	39.1115325092787	38.6720407623784
1530.29873052772	39.3846893065383	39.2750214427627
1529.12790929658	NaN	NaN
1527.95887827061	NaN	NaN
1526.79163334707	NaN	NaN
1525.62617043574	NaN	NaN
1524.46248545888	NaN	NaN
1523.30057435119	NaN	NaN
1522.14043305975	NaN	NaN
1520.98205754398	NaN	-Inf
1519.82544377557	38.273280729761	38.0217789045166
1518.67058773848	37.7716368001556	37.2357439233328
1517.51748542887	37.5761223876964	37.0300807035705
1516.36613285502	37.5011600768159	36.9569063994886
1515.21652603735	37.4152432833707	36.8978148699724
1514.06866100831	37.3492570228562	36.8151775590358
1512.92253381239	37.2474411834788	36.7075581745109
1511.77814050602	37.0936697620253	36.5758661752445
1510.63547715758	36.9753051028049	36.4616702758244
1509.49453984731	36.8818331311108	36.3760813717852
1508.35532466728	36.8307508855597	36.3301133943122
1507.21782772138	36.8167194189323	36.331628704504
1506.08204512519	36.8509186261914	36.3703998745901
1504.94797300604	36.8918013244946	36.4257269051085
1503.8156075029	36.9665504725395	36.495613561738
1502.68494476633	37.0403123772192	36.5845933970361
1501.55598095848	37.1391099214886	36.6767164364257
1500.42871225304	37.2216502432379	36.7529031653425
1499.30313483513	37.2832779391467	36.8158785338163
1498.17924490137	37.3273144068134	36.8604911026864
1497.05703865974	37.3540793052907	36.8933734863619
1495.93651232957	37.3624675534328	36.9112290863339
1494.81766214151	37.373571855332	36.9186873676508
1493.70048433749	37.3641979236755	36.9152774795572
1492.58497517065	37.3672281697212	36.9114260670988
1491.47113090531	37.3753950015103	36.922447403246
1490.35894781696	37.3798135851364	36.9469108205246
1489.24842219216	37.4075098875994	36.9752703213187
1488.13955032855	37.449622150787	37.002645755411
1487.03232853478	37.4629905762392	37.0185430516709
1485.92675313047	37.4648943622582	37.0200544152984
1484.8228204462	37.4536279745616	37.0075716817529
1483.72052682343	37.434979078265	36.9866955379377
1482.61986861447	37.4072811711723	36.9580876004271
1481.52084218247	37.3653455856255	36.921176907426
1480.42344390132	37.319902680131	36.8844324462276
1479.32767015568	37.2691051764543	36.8604180305847
1478.2335173409	37.2358457936779	36.8527595287206
1477.14098186296	37.2285035459278	36.8491428558393
1476.05006013848	37.2319254982889	36.8490736659826
1474.96074859466	37.2226477709725	36.8472367188885
1473.87304366923	37.1868818691403	36.8479649976593
1472.78694181042	37.2012357155319	36.8560719694932
1471.70243947693	37.2173381025036	36.872003859039
1470.61953313787	37.2287936546342	36.8935759701678
1469.53821927275	37.2538912371467	36.9178363226689
1468.45849437142	37.2671970855357	36.9493838266251
1467.38035493403	37.2949541891015	36.9882050700062
1466.30379747102	37.332444833842	37.039766074866
1465.22881850303	37.3851109432246	37.133446518899
1464.15541456094	37.4669487530572	37.2298591588685
1463.08358218575	37.5551622469827	37.3489776925872
1462.0133179286	37.6712591920453	37.494933228527
1460.94461835072	37.8847929098183	37.7126181804443
1459.87748002336	38.3438619088097	38.3028291094339


==> Data/ECOC_BW_SNR_NLI_Gaussxx1.txt <==
wavelength	closed
1618.27326602264	40.982610068396
1616.9640154552	40.5566479764489
1615.65688165185	40.3219327643803
1614.35185948322	40.1283497698615
1613.04894383653	39.8192020997365
1611.74812961547	39.7743135393067
1610.44941174018	39.64045983146
1609.15278514714	39.5328346503658
1607.85824478913	39.4434176373099
1606.56578563516	39.3707447659766
1605.27540267039	39.3240839622371
1603.98709089611	39.3771804477786
1602.70084532961	39.2600646387117
1601.41666100418	39.1787704369281
1600.13453296898	39.145613994826
1598.85445628905	39.2464481775468
1597.57642604519	39.0716760123787
1596.30043733391	39.0355141389718
1595.02648526738	39.1522518972528
1593.75456497336	39.1028326925806
1592.48467159516	38.9306927298398
1591.21680029151	38.891443032214
1589.95094623659	38.873687260805
1588.6871046199	39.0174754878075
1587.42527064624	38.8175167292246
1586.1654395356	38.7786687603234
1584.90760652318	38.7351890555942
1583.65176685924	38.7406943472542
1582.3979158091	38.7043314308167
1581.14604865307	38.697881552939
1579.89616068636	38.6999171528519
1578.64824721908	38.7116934913167
1577.40230357611	38.7618657404834
1576.1583250971	38.7970203424878
1574.91630713638	38.8521736865051
1573.67624506292	39.0498548044743
1572.43813426026	39.0450748664872
1571.20197012644	39.327588568218
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	39.3634336645215
1562.60294437655	39.079100488965
1561.38218964687	38.9686548990451
1560.16334081247	38.9038610751687
1558.9463934135	38.865867917724
1557.73134300399	38.8401020230066
1556.51818515181	38.8235173776973
1555.30691543867	38.8124156743897
1554.09752945997	38.8053873873911
1552.89002282483	38.7622857624683
1551.684391156	38.8161127494091
1550.48063008982	38.8132466663873
1549.27873527615	38.8199703955619
1548.07870237833	38.812392197096
1546.88052707312	38.7384098801414
1545.68420505067	38.7641524739509
1544.48973201444	38.7912718256379
1543.29710368117	38.8497401900122
1542.1063157808	38.8432478415729
1540.91736405647	38.856744107327
1539.73024426441	38.8595200274067
1538.54495217393	38.8834731664099
1537.36148356735	38.8980741925994
1536.17983423997	38.8970199589987
1535	38.9193162863691
1533.82197666851	38.963448201794
1532.64576007941	39.0137529024178
1531.47134607935	39.1217142371035
1530.29873052772	39.4067296913656
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	38.2480896553182
1518.67058773848	37.7637706809475
1517.51748542887	37.5732416794276
1516.36613285502	37.4989978014447
1515.21652603735	37.4428495745873
1514.06866100831	37.3508330078224
1512.92253381239	37.2293589569543
1511.77814050602	37.1074680644294
1510.63547715758	36.9788057135745
1509.49453984731	36.8873008598396
1508.35532466728	36.8363160198177
1507.21782772138	36.8217337999195
1506.08204512519	36.8474396502197
1504.94797300604	36.8934162553411
1503.8156075029	36.9756518391391
1502.68494476633	37.0590450299089
1501.55598095848	37.1506120642837
1500.42871225304	37.2245650046285
1499.30313483513	37.2853761336746
1498.17924490137	37.3367888661717
1497.05703865974	37.3674304966862
1495.93651232957	37.3738085615673
1494.81766214151	37.3729424100581
1493.70048433749	37.359983458804
1492.58497517065	37.350012383894
1491.47113090531	37.3490679813859
1490.35894781696	37.3653058589303
1489.24842219216	37.389963494088
1488.13955032855	37.4151231031184
1487.03232853478	37.4389607576552
1485.92675313047	37.4512018611293
1484.8228204462	37.4471859675875
1483.72052682343	37.4266787519244
1482.61986861447	37.4209273593329
1481.52084218247	37.384838602227
1480.42344390132	37.3319547206597
1479.32767015568	37.3216354071815
1478.2335173409	37.3023626041138
1477.14098186296	37.2962492094736
1476.05006013848	37.2964859859461
1474.96074859466	37.2959007499103
1473.87304366923	37.2890165955568
1472.78694181042	37.2929065427585
1471.70243947693	37.3065259326745
1470.61953313787	37.3271421817923
1469.53821927275	37.3540032529752
1468.45849437142	37.3802509541665
1467.38035493403	37.4193769034566
1466.30379747102	37.4640890172202
1465.22881850303	37.5260170225268
1464.15541456094	37.6025346467312
1463.08358218575	37.6887042199786
1462.0133179286	37.8210466786937
1460.94461835072	38.0332972365551
1459.87748002336	38.4824703672459


==> Data/ECOC_BW_SNR_NLI_Gaussxx10.txt <==
wavelength	closed
1618.27326602264	30.6704692960827
1616.9640154552	30.2679582786033
1615.65688165185	30.0434291489637
1614.35185948322	29.8560093407081
1613.04894383653	29.5320221461248
1611.74812961547	29.5008595056609
1610.44941174018	29.3652187255311
1609.15278514714	29.2578704861915
1607.85824478913	29.1689213232451
1606.56578563516	29.096673102494
1605.27540267039	29.0508333394278
1603.98709089611	29.117546145323
1602.70084532961	28.9923279972543
1601.41666100418	28.9083540241739
1600.13453296898	28.8754201793839
1598.85445628905	28.9942518614663
1597.57642604519	28.8021017771892
1596.30043733391	28.7657222278092
1595.02648526738	28.9002669925018
1593.75456497336	28.8491475006356
1592.48467159516	28.6618487733793
1591.21680029151	28.6235263581039
1589.95094623659	28.6051934271181
1588.6871046199	28.7711880904461
1587.42527064624	28.5491133051014
1586.1654395356	28.511382028588
1584.90760652318	28.4656077632384
1583.65176685924	28.4742717857484
1582.3979158091	28.4346079672387
1581.14604865307	28.4280304899863
1579.89616068636	28.4295860141943
1578.64824721908	28.4403972517622
1577.40230357611	28.492957836279
1576.1583250971	28.5263987346927
1574.91630713638	28.5786267762856
1573.67624506292	28.7892623855436
1572.43813426026	28.7615964821623
1571.20197012644	29.0266737979025
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	29.0672814675383
1562.60294437655	28.8024029335208
1561.38218964687	28.7002663633879
1560.16334081247	28.6397996132005
1558.9463934135	28.6051757250747
1557.73134300399	28.5818230308904
1556.51818515181	28.5673176841537
1555.30691543867	28.5580084261047
1554.09752945997	28.553010051771
1552.89002282483	28.5055565076798
1551.684391156	28.5679943069016
1550.48063008982	28.5649564242266
1549.27873527615	28.5736764382466
1548.07870237833	28.567050568421
1546.88052707312	28.4841332080348
1545.68420505067	28.5140742881039
1544.48973201444	28.5433360491314
1543.29710368117	28.6085510860128
1542.1063157808	28.5995652744071
1540.91736405647	28.6140976195892
1539.73024426441	28.615885605098
1538.54495217393	28.6415598636027
1537.36148356735	28.6561479217515
1536.17983423997	28.6521325283071
1535	28.6733395648908
1533.82197666851	28.7168767887102
1532.64576007941	28.7629163135165
1531.47134607935	28.8647849762558
1530.29873052772	29.1352112395463
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	27.9474607438445
1518.67058773848	27.4740005669755
1517.51748542887	27.294377656908
1516.36613285502	27.2324549968793
1515.21652603735	27.1849646120432
1514.06866100831	27.0948816789564
1512.92253381239	26.971421199254
1511.77814050602	26.8470865393537
1510.63547715758	26.7136024250288
1509.49453984731	26.6197425488633
1508.35532466728	26.5687721353185
1507.21782772138	26.5550990700528
1506.08204512519	26.5843490529261
1504.94797300604	26.6326160437815
1503.8156075029	26.7212603386016
1502.68494476633	26.8087070860299
1501.55598095848	26.9060582497796
1500.42871225304	26.9832067755567
1499.30313483513	27.0464726798633
1498.17924490137	27.1004688499519
1497.05703865974	27.1325926469444
1495.93651232957	27.137201036756
1494.81766214151	27.1366843648864
1493.70048433749	27.1208814122756
1492.58497517065	27.1097005257832
1491.47113090531	27.1077833783185
1490.35894781696	27.1250590920968
1489.24842219216	27.1512230748944
1488.13955032855	27.1775931639624
1487.03232853478	27.2031220643162
1485.92675313047	27.2157312305877
1484.8228204462	27.2102768428427
1483.72052682343	27.1876712454737
1482.61986861447	27.1823325475458
1481.52084218247	27.1427482396995
1480.42344390132	27.0836417353929
1479.32767015568	27.0739253560625
1478.2335173409	27.0521801734563
1477.14098186296	27.0453089060575
1476.05006013848	27.0449651741895
1474.96074859466	27.0432910283418
1473.87304366923	27.0332333443971
1472.78694181042	27.0353470166486
1471.70243947693	27.0475797323501
1470.61953313787	27.0667644262531
1469.53821927275	27.092319163912
1468.45849437142	27.1154664089655
1467.38035493403	27.1526955281025
1466.30379747102	27.1939218414953
1465.22881850303	27.2531378671025
1464.15541456094	27.3261768333176
1463.08358218575	27.4048386069916
1462.0133179286	27.5292457282628
1460.94461835072	27.7287348482542
1459.87748002336	28.1454591232483


==> Data/ECOC_BW_SNR_NLI_QAM.txt <==
wavelength	closed
1618.27326602264	31.4700394817275
1616.9640154552	31.1058658629623
1615.65688165185	30.8843196330955
1614.35185948322	30.3445681534863
1613.04894383653	30.6094425303697
1611.74812961547	30.510627244909
1610.44941174018	30.3802333913412
1609.15278514714	29.954865201457
1607.85824478913	29.847217024455
1606.56578563516	29.7669077934285
1605.27540267039	29.707601017849
1603.98709089611	29.6520858030555
1602.70084532961	29.5953725637643
1601.41666100418	29.5660964188244
1600.13453296898	29.5262363206216
1598.85445628905	29.4870981717864
1597.57642604519	29.4511327505083
1596.30043733391	29.4141229936111
1595.02648526738	29.3824142131094
1593.75456497336	29.3501515731963
1592.48467159516	29.3174471034782
1591.21680029151	29.2620275710295
1589.95094623659	29.2606275775709
1588.6871046199	29.2100365076972
1587.42527064624	29.2128887249356
1586.1654395356	29.19428474016
1584.90760652318	29.149447808793
1583.65176685924	29.1705163511364
1582.3979158091	29.1640064633248
1581.14604865307	29.1580917621882
1579.89616068636	29.1191714248241
1578.64824721908	29.123749070355
1577.40230357611	29.1498074734677
1576.1583250971	29.2049765357209
1574.91630713638	29.2435830489557
1573.67624506292	29.3012555818498
1572.43813426026	29.4052745894171
1571.20197012644	29.6513304338072
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	29.7011930461375
1562.60294437655	29.4355333434937
1561.38218964687	29.3763667480001
1560.16334081247	29.3006453511667
1558.9463934135	29.3020689706214
1557.73134300399	29.2850652934924
1556.51818515181	29.2756780314212
1555.30691543867	29.2706290012124
1554.09752945997	29.2738050959309
1552.89002282483	29.2630664867725
1551.684391156	29.2060181339075
1550.48063008982	29.2077911566598
1549.27873527615	29.3090457211684
1548.07870237833	29.3119236313079
1546.88052707312	29.2037399148344
1545.68420505067	29.2965279292446
1544.48973201444	29.2860719534345
1543.29710368117	29.3361157634006
1542.1063157808	29.3402440604517
1540.91736405647	29.3472741379405
1539.73024426441	29.3443163785368
1538.54495217393	29.3516945385742
1537.36148356735	29.3717320187721
1536.17983423997	29.3779149259401
1535	29.396337953512
1533.82197666851	29.4404802630868
1532.64576007941	29.4795377480452
1531.47134607935	29.5724115518945
1530.29873052772	29.8089362582175
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	28.6558959622742
1518.67058773848	28.1802210879431
1517.51748542887	28.0150232306861
1516.36613285502	27.9771810833424
1515.21652603735	27.9001868636572
1514.06866100831	27.8501202243417
1512.92253381239	27.7481725529957
1511.77814050602	27.568944713673
1510.63547715758	27.439828481087
1509.49453984731	27.335675944722
1508.35532466728	27.2817110332059
1507.21782772138	27.2675991783465
1506.08204512519	27.3142354912056
1504.94797300604	27.3589553115787
1503.8156075029	27.4491015595374
1502.68494476633	27.5298791722586
1501.55598095848	27.6478180300914
1500.42871225304	27.7413442460684
1499.30313483513	27.8086541148162
1498.17924490137	27.8553538691489
1497.05703865974	27.8814328422389
1495.93651232957	27.8841367155607
1494.81766214151	27.8946866362771
1493.70048433749	27.8751634133384
1492.58497517065	27.8753748964586
1491.47113090531	27.8815110316401
1490.35894781696	27.879426338818
1489.24842219216	27.9097556600704
1488.13955032855	27.9616404415206
1487.03232853478	27.9725477457795
1485.92675313047	27.9714683397448
1484.8228204462	27.9550187982015
1483.72052682343	27.9312682303965
1482.61986861447	27.897890866511
1481.52084218247	27.8458745656594
1480.42344390132	27.7919838812912
1479.32767015568	27.7259742296135
1478.2335173409	27.6869446445723
1477.14098186296	27.6766214800511
1476.05006013848	27.6833748301495
1474.96074859466	27.6714749483353
1473.87304366923	27.6134975443708
1472.78694181042	27.6334768375907
1471.70243947693	27.6473129841543
1470.61953313787	27.6519829124163
1469.53821927275	27.6762364068017
1468.45849437142	27.6786992370496
1467.38035493403	27.7003140270539
1466.30379747102	27.7293199936043
1465.22881850303	27.7722496773997
1464.15541456094	27.8505669742557
1463.08358218575	27.9229309346068
1462.0133179286	28.0159335286926
1460.94461835072	28.2023016463874
1459.87748002336	28.59948472849


==> Data/ECOC_BW_SNR_NLI_QAM_1span.txt <==
wavelength	closed
1618.27326602264	41.8576832298509
1616.9640154552	41.4813459169276
1615.65688165185	41.2493405002966
1614.35185948322	40.7362244674491
1613.04894383653	40.9623156941658
1611.74812961547	40.8600190699805
1610.44941174018	40.7230877704561
1609.15278514714	40.319006127312
1607.85824478913	40.2047788785015
1606.56578563516	40.1203139480387
1605.27540267039	40.056855186868
1603.98709089611	39.9981591543235
1602.70084532961	39.9395997892176
1601.41666100418	39.9061079414024
1600.13453296898	39.8640107131137
1598.85445628905	39.8228631483837
1597.57642604519	39.7848904992175
1596.30043733391	39.7464743984556
1595.02648526738	39.71317206763
1593.75456497336	39.6797565634567
1592.48467159516	39.6459399227959
1591.21680029151	39.5933446004354
1589.95094623659	39.588146339031
1588.6871046199	39.5416796883279
1587.42527064624	39.5418980978707
1586.1654395356	39.5240092606595
1584.90760652318	39.483599171105
1583.65176685924	39.5017051672928
1582.3979158091	39.4963474749567
1581.14604865307	39.491002245629
1579.89616068636	39.4569866017091
1578.64824721908	39.4629693804896
1577.40230357611	39.4897739653819
1576.1583250971	39.5450327272713
1574.91630713638	39.5868887655256
1573.67624506292	39.6488746475061
1572.43813426026	39.7591832038986
1571.20197012644	40.0183499428622
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	40.0706204564389
1562.60294437655	39.7956113304112
1561.38218964687	39.7278981371944
1560.16334081247	39.6516742193671
1558.9463934135	39.6482898176866
1557.73134300399	39.6300489561494
1556.51818515181	39.6194766540026
1555.30691543867	39.6133172562989
1554.09752945997	39.6143419859623
1552.89002282483	39.6024228204011
1551.684391156	39.5500640615468
1550.48063008982	39.5518449596386
1549.27873527615	39.6412989867879
1548.07870237833	39.6436028357648
1546.88052707312	39.5491235275305
1545.68420505067	39.6304126852166
1544.48973201444	39.6255036542787
1543.29710368117	39.6723116650225
1542.1063157808	39.679822190413
1540.91736405647	39.6888804820435
1539.73024426441	39.6892510461034
1538.54495217393	39.6988174888996
1537.36148356735	39.7193176029375
1536.17983423997	39.7285737974247
1535	39.7491137505896
1533.82197666851	39.7930743901001
1532.64576007941	39.8359150906848
1531.47134607935	39.9315959539472
1530.29873052772	40.1740582232483
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	39.0204771668201
1518.67058773848	38.535153329147
1517.51748542887	38.3598078131672
1516.36613285502	38.3095068794137
1515.21652603735	38.2320262650222
1514.06866100831	38.1772595177038
1512.92253381239	38.0777347965794
1511.77814050602	37.9114717772892
1510.63547715758	37.7886633555959
1509.49453984731	37.6912458598025
1508.35532466728	37.6412440029431
1507.21782772138	37.6290072983198
1506.08204512519	37.6738258758676
1504.94797300604	37.7180319231167
1503.8156075029	37.8045914016071
1502.68494476633	37.8834529532384
1501.55598095848	37.9964187296833
1500.42871225304	38.0872331973964
1499.30313483513	38.154366318541
1498.17924490137	38.2025143193333
1497.05703865974	38.2308753059441
1495.93651232957	38.2391711897376
1494.81766214151	38.2525021878706
1493.70048433749	38.2401817317543
1492.58497517065	38.2441856090854
1491.47113090531	38.2538722268077
1490.35894781696	38.2575066689841
1489.24842219216	38.2897472285492
1488.13955032855	38.3402819634613
1487.03232853478	38.3554876805707
1485.92675313047	38.3580665717973
1484.8228204462	38.3464065441474
1483.72052682343	38.3275160096167
1482.61986861447	38.2990933079098
1481.52084218247	38.2540023423603
1480.42344390132	38.206053987863
1479.32767015568	38.1471270562693
1478.2335173409	38.1141571470641
1477.14098186296	38.1060365411172
1476.05006013848	38.114741148216
1474.96074859466	38.1061121620142
1473.87304366923	38.0568522018816
1472.78694181042	38.0772893518032
1471.70243947693	38.0935146226342
1470.61953313787	38.1022060178324
1469.53821927275	38.1278672744984
1468.45849437142	38.1356145590667
1467.38035493403	38.1604760247631
1466.30379747102	38.1937236421483
1465.22881850303	38.2411947271475
1464.15541456094	38.3218960681655
1463.08358218575	38.4003305932508
1462.0133179286	38.5021862837136
1460.94461835072	38.6961922420753
1459.87748002336	39.1081996177436


==> Data/ECOC_BW_SNR_NLI_QAM_1spanx.txt <==
wavelength	closed
1618.27326602264	42.635352881023
1616.9640154552	42.3232793506606
1615.65688165185	42.1267583492098
1614.35185948322	41.5327395049679
1613.04894383653	41.8692563363997
1611.74812961547	41.7725470749514
1610.44941174018	41.6437150339318
1609.15278514714	41.1697336077119
1607.85824478913	41.0617294850965
1606.56578563516	40.9777803930488
1605.27540267039	40.9233476236294
1603.98709089611	40.8680808931583
1602.70084532961	40.8102751246281
1601.41666100418	40.783307639376
1600.13453296898	40.7462214266888
1598.85445628905	40.7055327886932
1597.57642604519	40.6711689031882
1596.30043733391	40.6330905657343
1595.02648526738	40.6015021588807
1593.75456497336	40.5705508781373
1592.48467159516	40.5410823620216
1591.21680029151	40.5142777311259
1589.95094623659	40.4870051010697
1588.6871046199	40.4322351701847
1587.42527064624	40.4402417218925
1586.1654395356	40.4244598188606
1584.90760652318	40.4137160477212
1583.65176685924	40.4042787343063
1582.3979158091	40.3979376156652
1581.14604865307	40.3942078556955
1579.89616068636	40.3493942155517
1578.64824721908	40.3560195246072
1577.40230357611	40.41724156526
1576.1583250971	40.443175227268
1574.91630713638	40.4779340292772
1573.67624506292	40.5313705281652
1572.43813426026	40.6257620329516
1571.20197012644	40.8367658349831
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	40.8614469882077
1562.60294437655	40.7375439143846
1561.38218964687	40.9083024859522
1560.16334081247	40.6332009774762
1558.9463934135	40.6028841359348
1557.73134300399	40.5892932584145
1556.51818515181	40.5848848685006
1555.30691543867	40.5879574965534
1554.09752945997	40.7364994651
1552.89002282483	40.5309245218765
1551.684391156	40.6423788555607
1550.48063008982	40.629462942843
1549.27873527615	40.6554797702732
1548.07870237833	40.5697049980528
1546.88052707312	40.5176353036551
1545.68420505067	40.6247820916779
1544.48973201444	40.6498336394354
1543.29710368117	40.6874162020219
1542.1063157808	40.6910552769216
1540.91736405647	40.6849823773945
1539.73024426441	40.695504967815
1538.54495217393	40.7066569359103
1537.36148356735	40.7300513831772
1536.17983423997	40.7343483514215
1535	40.7535502897676
1533.82197666851	40.7960031507746
1532.64576007941	40.8287153684456
1531.47134607935	40.9165458858505
1530.29873052772	41.1272069710248
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	39.9067840900941
1518.67058773848	39.4543622866191
1517.51748542887	39.2904645569716
1516.36613285502	39.2827563236351
1515.21652603735	39.2258079009689
1514.06866100831	39.2001651467341
1512.92253381239	39.0902421344609
1511.77814050602	38.9087132921547
1510.63547715758	38.7709669614269
1509.49453984731	38.6729887650781
1508.35532466728	38.6256819984336
1507.21782772138	38.6286274898313
1506.08204512519	38.6768926451473
1504.94797300604	38.7439474378966
1503.8156075029	38.8132728170158
1502.68494476633	38.9207922958691
1501.55598095848	39.0530422251856
1500.42871225304	39.1569808541582
1499.30313483513	39.229417837566
1498.17924490137	39.2730617237144
1497.05703865974	39.3208175986311
1495.93651232957	39.3372251469918
1494.81766214151	39.3477406905199
1493.70048433749	39.3618222393844
1492.58497517065	39.3516751812923
1491.47113090531	39.3420397701113
1490.35894781696	39.3736752267411
1489.24842219216	39.394788047089
1488.13955032855	39.450679680063
1487.03232853478	39.4701987568173
1485.92675313047	39.4755328088993
1484.8228204462	39.4630908356073
1483.72052682343	39.4463499980308
1482.61986861447	39.4017764342885
1481.52084218247	39.3537880910961
1480.42344390132	39.2983334065797
1479.32767015568	39.2778471667876
1478.2335173409	39.2416886412105
1477.14098186296	39.2033418358533
1476.05006013848	39.1957776823253
1474.96074859466	39.2139321549087
1473.87304366923	39.1675533264352
1472.78694181042	39.1745515202111
1471.70243947693	39.1897505285482
1470.61953313787	39.191945354866
1469.53821927275	39.2048193791393
1468.45849437142	39.2310808694701
1467.38035493403	39.2491772876697
1466.30379747102	39.2753832271286
1465.22881850303	39.2963499695949
1464.15541456094	39.3828123792338
1463.08358218575	39.4498167957648
1462.0133179286	39.527995898418
1460.94461835072	39.7118171249332
1459.87748002336	40.0213178534167


==> Data/ECOC_BW_SNR_NLI_QAMx.txt <==
wavelength	closed
1618.27326602264	31.537681446458
1616.9640154552	31.1762044361845
1615.65688165185	30.9591388329221
1614.35185948322	30.4124668497334
1613.04894383653	30.6867101602294
1611.74812961547	30.5885725331229
1610.44941174018	30.459079702373
1609.15278514714	30.0290326890746
1607.85824478913	29.9205314851898
1606.56578563516	29.837237287697
1605.27540267039	29.7818482762717
1603.98709089611	29.7267921257802
1602.70084532961	29.6699953818432
1601.41666100418	29.6413484254013
1600.13453296898	29.6039225566123
1598.85445628905	29.5634877041396
1597.57642604519	29.5289044560622
1596.30043733391	29.4910847608967
1595.02648526738	29.4591079439344
1593.75456497336	29.4276923165258
1592.48467159516	29.3976195571058
1591.21680029151	29.3698179554261
1589.95094623659	29.3416383583003
1588.6871046199	29.2888055591894
1587.42527064624	29.2924881829787
1586.1654395356	29.2750624069703
1584.90760652318	29.2624688206809
1583.65176685924	29.2515171423373
1582.3979158091	29.2438526981264
1581.14604865307	29.2390364436185
1579.89616068636	29.1980808260897
1578.64824721908	29.2040066994632
1577.40230357611	29.259837710866
1576.1583250971	29.2855965472201
1574.91630713638	29.3216289564537
1573.67624506292	29.3786711416527
1572.43813426026	29.4820419442302
1571.20197012644	29.7236606232497
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	29.733494075334
1562.60294437655	29.5661297640309
1561.38218964687	29.6926935695244
1560.16334081247	29.4351048687199
1558.9463934135	29.397850703133
1557.73134300399	29.3781939014082
1556.51818515181	29.3683740388525
1555.30691543867	29.3660716457692
1554.09752945997	29.4939432467304
1552.89002282483	29.3082567205134
1551.684391156	29.4048201289204
1550.48063008982	29.3913083998065
1549.27873527615	29.4130992196928
1548.07870237833	29.3354799433067
1546.88052707312	29.2876583995378
1545.68420505067	29.3808376459132
1544.48973201444	29.4002726664295
1543.29710368117	29.4309063917597
1542.1063157808	29.4311849789828
1540.91736405647	29.4232144717031
1539.73024426441	29.4304682624519
1538.54495217393	29.4387751909282
1537.36148356735	29.4589025571801
1536.17983423997	29.4634519380618
1535	29.4830636858878
1533.82197666851	29.5257662807101
1532.64576007941	29.5648841468906
1531.47134607935	29.6631477807255
1530.29873052772	29.9051350923324
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	28.7317099838568
1518.67058773848	28.2657415605276
1517.51748542887	28.0862383664569
1516.36613285502	28.0565494398444
1515.21652603735	27.9869002695914
1514.06866100831	27.9489039646195
1512.92253381239	27.8342932551906
1511.77814050602	27.6561181138843
1510.63547715758	27.5182976105004
1509.49453984731	27.4180711198844
1508.35532466728	27.3640113565089
1507.21782772138	27.3621527852933
1506.08204512519	27.3976898148679
1504.94797300604	27.4568511345577
1503.8156075029	27.5197984122685
1502.68494476633	27.6174945800218
1501.55598095848	27.7348356663523
1500.42871225304	27.8292377773635
1499.30313483513	27.8933511806996
1498.17924490137	27.9320141877631
1497.05703865974	27.9707712751792
1495.93651232957	27.9816699224779
1494.81766214151	27.9857856402718
1493.70048433749	27.993754600035
1492.58497517065	27.9795207048001
1491.47113090531	27.9669485273276
1490.35894781696	27.9903178687324
1489.24842219216	28.0051902679855
1488.13955032855	28.0511183717983
1487.03232853478	28.0634669167943
1485.92675313047	28.06384455926
1484.8228204462	28.0469160515084
1483.72052682343	28.0254489243975
1482.61986861447	27.9789579843232
1481.52084218247	27.928901025186
1480.42344390132	27.8725506052499
1479.32767015568	27.846552296468
1478.2335173409	27.80821171243
1477.14098186296	27.7704392593555
1476.05006013848	27.7566684069449
1474.96074859466	27.7674012170871
1473.87304366923	27.7274002077075
1472.78694181042	27.7292244741425
1471.70243947693	27.741268639882
1470.61953313787	27.743578485733
1469.53821927275	27.7563313378123
1468.45849437142	27.7814262973839
1467.38035493403	27.8005301062085
1466.30379747102	27.8292162674233
1465.22881850303	27.8545132352509
1464.15541456094	27.9398512160928
1463.08358218575	28.0140074070475
1462.0133179286	28.1036006450983
1460.94461835072	28.3030776196714
1459.87748002336	28.6694164384298


==> Data/ECOC_BW_SNR_NLI_QAMxx1.txt <==
wavelength	closed
1618.27326602264	42.3860581897897
1616.9640154552	42.0746767075296
1615.65688165185	41.8912226848921
1614.35185948322	41.7294017846067
1613.04894383653	41.3489685964642
1611.74812961547	41.3727149247751
1610.44941174018	41.2315108437193
1609.15278514714	41.1266936596397
1607.85824478913	41.0410279906245
1606.56578563516	40.9719004297924
1605.27540267039	40.9307348950795
1603.98709089611	41.052450592077
1602.70084532961	40.8967435210216
1601.41666100418	40.8037587616677
1600.13453296898	40.7731839281511
1598.85445628905	40.9643969773361
1597.57642604519	40.7052854161184
1596.30043733391	40.6695728593709
1595.02648526738	40.8755768781926
1593.75456497336	40.8191845570283
1592.48467159516	40.5739809070428
1591.21680029151	40.5408069154727
1589.95094623659	40.5217905872074
1588.6871046199	40.7764367353348
1587.42527064624	40.4692045483507
1586.1654395356	40.4373781535738
1584.90760652318	40.3843392824898
1583.65176685924	40.4068003401537
1582.3979158091	40.3560283138644
1581.14604865307	40.3505950666808
1579.89616068636	40.3519551127723
1578.64824721908	40.3607311135173
1577.40230357611	40.4241038564739
1576.1583250971	40.4526679082848
1574.91630713638	40.4954484751372
1573.67624506292	40.7573569097515
1572.43813426026	40.6444003665228
1571.20197012644	40.846539109767
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	40.916053266166
1562.60294437655	40.7251517831761
1561.38218964687	40.6560688544618
1560.16334081247	40.6137699381366
1558.9463934135	40.593726133728
1557.73134300399	40.5813464348277
1556.51818515181	40.5765571731013
1555.30691543867	40.5758824525567
1554.09752945997	40.5804305949424
1552.89002282483	40.5183028463921
1551.684391156	40.6152945634947
1550.48063008982	40.6134373447653
1549.27873527615	40.631605947731
1548.07870237833	40.6304587448807
1546.88052707312	40.5155901349445
1545.68420505067	40.563283156145
1544.48973201444	40.6025549407816
1543.29710368117	40.6952547853595
1542.1063157808	40.6787128802872
1540.91736405647	40.6990933919586
1539.73024426441	40.6990889613213
1538.54495217393	40.7332163108248
1537.36148356735	40.7497222193203
1536.17983423997	40.73656510072
1535	40.7557145380542
1533.82197666851	40.7990752428312
1532.64576007941	40.8313280255602
1531.47134607935	40.91282868526
1530.29873052772	41.1322833725514
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	39.8638631778563
1518.67058773848	39.4306762982067
1517.51748542887	39.2917982426302
1516.36613285502	39.2759561805245
1515.21652603735	39.2618268969469
1514.06866100831	39.1811367062993
1512.92253381239	39.0530798411397
1511.77814050602	38.9225958378117
1510.63547715758	38.7746612826852
1509.49453984731	38.6751729188981
1508.35532466728	38.6269370084207
1507.21782772138	38.619151658737
1506.08204512519	38.6635152238428
1504.94797300604	38.722524608947
1503.8156075029	38.8363681750155
1502.68494476633	38.9407857057719
1501.55598095848	39.0612415304178
1500.42871225304	39.1523803566556
1499.30313483513	39.2270275234127
1498.17924490137	39.2928701996257
1497.05703865974	39.3329549546355
1495.93651232957	39.3340732841811
1494.81766214151	39.3375765132783
1493.70048433749	39.3146513639099
1492.58497517065	39.3021444802542
1491.47113090531	39.2997864962995
1490.35894781696	39.3236277427676
1489.24842219216	39.3579965291744
1488.13955032855	39.3915672698128
1487.03232853478	39.4259724668047
1485.92675313047	39.4429237905826
1484.8228204462	39.4356600557771
1483.72052682343	39.4090781764297
1482.61986861447	39.4083766410615
1481.52084218247	39.3602657922151
1480.42344390132	39.2836778253937
1479.32767015568	39.2794455222961
1478.2335173409	39.2530246288656
1477.14098186296	39.2472526284323
1476.05006013848	39.2486627624302
1474.96074859466	39.247149471185
1473.87304366923	39.2305628819145
1472.78694181042	39.230822603436
1471.70243947693	39.2425663428821
1470.61953313787	39.2612213730071
1469.53821927275	39.2867516299897
1468.45849437142	39.3043089096575
1467.38035493403	39.3399030479206
1466.30379747102	39.3746712152285
1465.22881850303	39.4300265629766
1464.15541456094	39.497021162599
1463.08358218575	39.5575875973225
1462.0133179286	39.6630641527798
1460.94461835072	39.8298177145976
1459.87748002336	40.1579685803743


==> Data/ECOC_BW_SNR_NLI_QAMxx10.txt <==
wavelength	closed
1618.27326602264	31.3059737370429
1616.9640154552	30.9456522525645
1615.65688165185	30.7436692306054
1614.35185948322	30.5732010758484
1613.04894383653	30.2179765366262
1611.74812961547	30.2225768692938
1610.44941174018	30.0858508375862
1609.15278514714	29.9827189856007
1607.85824478913	29.8981106467057
1606.56578563516	29.8295749470602
1605.27540267039	29.7870993734346
1603.98709089611	29.8899327951233
1602.70084532961	29.7466953090269
1601.41666100418	29.6588324010067
1600.13453296898	29.627380777812
1598.85445628905	29.7938842101112
1597.57642604519	29.5588333711524
1596.30043733391	29.523073342825
1595.02648526738	29.7033798882733
1593.75456497336	29.6494775969944
1592.48467159516	29.4266970542274
1591.21680029151	29.3933781792463
1589.95094623659	29.372931153212
1588.6871046199	29.5964207102325
1587.42527064624	29.3189493374352
1586.1654395356	29.2872016745909
1584.90760652318	29.2369319826357
1583.65176685924	29.2546937650549
1582.3979158091	29.2073747523832
1581.14604865307	29.2011342840435
1579.89616068636	29.2015974503919
1578.64824721908	29.2095133846677
1577.40230357611	29.2672873429996
1576.1583250971	29.2953556661635
1574.91630713638	29.3384971605457
1573.67624506292	29.5825526004218
1572.43813426026	29.5001681805376
1571.20197012644	29.7342549729511
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	29.7853785553415
1562.60294437655	29.5570513199641
1561.38218964687	29.4717224779514
1560.16334081247	29.420047539352
1558.9463934135	29.3926338988705
1557.73134300399	29.3743842865576
1556.51818515181	29.3644584903907
1555.30691543867	29.3592118113543
1554.09752945997	29.3595894891314
1552.89002282483	29.3011630812848
1551.684391156	29.3849101179835
1550.48063008982	29.3811347816191
1549.27873527615	29.3958327574974
1548.07870237833	29.3936663415084
1546.88052707312	29.2900559764942
1545.68420505067	29.3306767431898
1544.48973201444	29.3629799788509
1543.29710368117	29.4426381790165
1542.1063157808	29.4247888090747
1540.91736405647	29.4401859222227
1539.73024426441	29.4380109885756
1538.54495217393	29.4667932093171
1537.36148356735	29.4809684312125
1536.17983423997	29.470245612327
1535	29.4901021217332
1533.82197666851	29.5338759122598
1532.64576007941	29.5728809818018
1531.47134607935	29.6657921595939
1530.29873052772	29.9162410107219
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	28.6997721453077
1518.67058773848	28.2521005953072
1517.51748542887	28.0944950001623
1516.36613285502	28.0572717234097
1515.21652603735	28.0269139751762
1514.06866100831	27.939123494062
1512.92253381239	27.8077868406748
1511.77814050602	27.6765414579285
1510.63547715758	27.5285678173966
1509.49453984731	27.42768624244
1508.35532466728	27.3737250131706
1507.21782772138	27.3603133971821
1506.08204512519	27.3954070581377
1504.94797300604	27.4483183066571
1503.8156075029	27.5494584654249
1502.68494476633	27.6455465863451
1501.55598095848	27.75451431312
1500.42871225304	27.8379835991484
1499.30313483513	27.905541931293
1498.17924490137	27.9638131805651
1497.05703865974	27.9968529371582
1495.93651232957	27.9971505370838
1494.81766214151	27.9934179398307
1493.70048433749	27.9713080095713
1492.58497517065	27.955244431951
1491.47113090531	27.9496643669507
1490.35894781696	27.9674602228126
1489.24842219216	27.9953795203836
1488.13955032855	28.0231916632941
1487.03232853478	28.0511551892065
1485.92675313047	28.0643685542099
1484.8228204462	28.0568409266029
1483.72052682343	28.0281579209569
1482.61986861447	28.0258063646946
1481.52084218247	27.979787346355
1480.42344390132	27.907792540708
1479.32767015568	27.9008191373401
1478.2335173409	27.874140642552
1477.14098186296	27.8659271615845
1476.05006013848	27.8647415935096
1474.96074859466	27.8613548544826
1473.87304366923	27.8458541941293
1472.78694181042	27.8450258789152
1471.70243947693	27.8549742128017
1470.61953313787	27.8717043899613
1469.53821927275	27.8950131050302
1468.45849437142	27.9125838365024
1467.38035493403	27.9464785935184
1466.30379747102	27.9813812830053
1465.22881850303	28.0358490961492
1464.15541456094	28.1030371042372
1463.08358218575	28.1691445117719
1462.0133179286	28.281526048907
1460.94461835072	28.4635619589363
1459.87748002336	28.8407101811445


==> Data/ECOC_Raman.txt <==
Raman_Gain	Delta_Freq
0	0
0.00396849304751194	0.1
0.00793698609502389	0.2
0.0119054791425358	0.3
0.0158739721900478	0.4
0.0198424652375597	0.5
0.0238109582850717	0.6
0.0277794513325836	0.7
0.0317479443800955	0.8
0.0357164374276075	0.9
0.0396849304751194	1
0.0436534235226314	1.1
0.0476219165701433	1.2
0.0515904096176553	1.3
0.0555589026651672	1.4
0.0595273957126791	1.5
0.0651045612606761	1.6
0.0687788602916934	1.7
0.0729823767683667	1.8
0.0768346540455596	1.9
0.0802068088724305	2
0.0835405404819499	2.1
0.0865326151498344	2.2
0.0893702434605415	2.3
0.0921883529924833	2.4
0.0940862864105678	2.5
0.0964005893784102	2.6
0.0988830217201295	2.7
0.10130013372103	2.8
0.104	2.9
0.105	3
0.107307803128887	3.1
0.109	3.2
0.111	3.3
0.111	3.4
0.111	3.5
0.112133357138749	3.6
0.114	3.7
0.114914972917898	3.8
0.115316848303556	3.9
0.115273900787669	4
0.116	4.1
0.117	4.2
0.117	4.3
0.118	4.4
0.119	4.5
0.119337340675682	4.6
0.120798601592579	4.7
0.121	4.8
0.122	4.9
0.123	5
0.124718528515434	5.1
0.126	5.2
0.127	5.3
0.128	5.4
0.129	5.5
0.131	5.6
0.132	5.7
0.133368364259558	5.8
0.135	5.9
0.137	6
0.139	6.1
0.141	6.2
0.143	6.3
0.144793042405013	6.4
0.147	6.5
0.149	6.6
0.151608767944302	6.7
0.154	6.8
0.156	6.9
0.159	7
0.162	7.1
0.163	7.2
0.165448541423374	7.3
0.169	7.4
0.171790532985006	7.5
0.175	7.6
0.178	7.7
0.181862044173462	7.8
0.185568209873854	7.9
0.189	8
0.193	8.1
0.196733804103483	8.2
0.20047142200435	8.3
0.204216925466946	8.4
0.208970331358946	8.5
0.212731676010623	8.6
0.216500943903687	8.7
0.220278147887557	8.8
0.224063300784529	8.9
0.228856434421945	9
0.232657550078846	9.1
0.237	9.2
0.241	9.3
0.245108868106173	9.4
0.249	9.5
0.253783213273299	9.6
0.258	9.7
0.262489772688859	9.8
0.267	9.9
0.272228635133016	10
0.277	10.1
0.281999903702406	10.2
0.286897736539021	10.3
0.292	10.4
0.297717831044642	10.5
0.303	10.6
0.308570585929627	10.7
0.314509242976625	10.8
0.319456103636715	10.9
0.325411181196996	11
0.331	11.1
0.336346036969567	11.2
0.341325841306137	11.3
0.346	11.4
0.351	11.5
0.355314914259765	11.6
0.360327868484453	11.7
0.36434914214447	11.8
0.369	11.9
0.373	12
0.377	12.1
0.381	12.2
0.385	12.3
0.389	12.4
0.393732093487983	12.5
0.397	12.6
0.401	12.7
0.405	12.8
0.408	12.9
0.411	13
0.413	13.1
0.413527833152551	13.2
0.413324531113459	13.3
0.412	13.4
0.409003666007744	13.5
0.406	13.6
0.402	13.7
0.397458119452202	13.8
0.393	13.9
0.39	14
0.387	14.1
0.387	14.2
0.389	14.3
0.393	14.4
0.395	14.5
0.394624082481997	14.6
0.388355791781275	14.7
0.376157581107558	14.8
0.358379116091629	14.9
0.336495616950613	15
0.310585867757473	15.1
0.28453304357517	15.2
0.258687291451597	15.3
0.234465619559628	15.4
0.212683115142949	15.5
0.194094175077567	15.6
0.178381946609973	15.7
0.166651986939822	15.8
0.156452132597389	15.9
0.14713880383341	16
0.140677747812346	16.1
0.13427718822859	16.2
0.128867702024324	16.3
0.124	16.4
0.12	16.5
0.117	16.6
0.114	16.7
0.112685778792114	16.8
0.112	16.9
0.112	17
0.112	17.1
0.112	17.2
0.114	17.3
0.116	17.4
0.119	17.5
0.123	17.6
0.127	17.7
0.131	17.8
0.134910444861528	17.9
0.135	18
0.130953331657804	18.1
0.12437140423515	18.2
0.116780271205381	18.3
0.107359798375786	18.4
0.0981562150688802	18.5
0.0904708344257092	18.6
0.0837616040628593	18.7
0.0769485919923671	18.8
0.0730038972476175	18.9
0.0682531417367025	19
0.0649869638576154	19.1
0.0620914767051407	19.2
0.0605792152003879	19.3
0.0580329738559817	19.4
0.0568923834868729	19.5
0.0551249526894449	19.6
0.0537055418936301	19.7
0.0543592907164473	19.8
0.0530777055637272	19.9
0.0520444181996938	20
0.0510816708108122	20.1
0.0501	20.2
0.0501993699206274	20.3
0.0488628850886703	20.4
0.0492764649805156	20.5
0.0480417532255236	20.6
0.0469574799495729	20.7
0.0471156734318973	20.8
0.0470626193151529	20.9
0.0460278753045653	21
0.045	21.1
0.0452558095349605	21.2
0.0441683255190296	21.3
0.044179871899155	21.4
0.043109552966179	21.5
0.0427999014741463	21.6
0.0428739724500316	21.7
0.0421326531085976	21.8
0.0420459989185179	21.9
0.0419	22
0.0418334059496404	22.1
0.0416257275985727	22.2
0.0417	22.3
0.0414249273606551	22.4
0.0413575848092383	22.5
0.0420421989220388	22.6
0.0426180162755574	22.7
0.0439224148949999	22.8
0.0458932024692005	22.9
0.0485743591112189	23
0.0528951036436484	23.1
0.0569597269708122	23.2
0.0622100258588374	23.3
0.0665906684500239	23.4
0.070227157528732	23.5
0.0733	23.6
0.0751259295829994	23.7
0.0752381436128848	23.8
0.0766027361599829	23.9
0.0761343953612392	24
0.075638290453027	24.1
0.0748057593989236	24.2
0.0737144044687446	24.3
0.0720691693205603	24.4
0.0704959375618012	24.5
0.0684552464423642	24.6
0.0663	24.7
0.063683857844033	24.8
0.0610208675887685	24.9
0.0589719623877455	25
0.0549734881223003	25.1
0.0515519448096074	25.2
0.0474950105707853	25.3
0.042455686483644	25.4
0.038	25.5
0.0338026001423314	25.6
0.0296559908691666	25.7
0.0260180515915611	25.8
0.0228263830943163	25.9
0.0200262407557636	26


==> Data/ECOC_SSFM.bak.txt <==
wavelength	64qam_span0	gauss_span0
1.459877480023362295e+03	4.017922072450343762e+01	3.780471812312424618e+01
1.460944618350717064e+03	3.953643581246672767e+01	3.739732973783474534e+01
1.462013317928601964e+03	3.926292706215436112e+01	3.717831419580402041e+01
1.463083582185749492e+03	3.931712325216891912e+01	3.711234867789556802e+01
1.464155414560938425e+03	3.911183836092784105e+01	3.698705841225851287e+01
1.465228818503032471e+03	3.908031012843977692e+01	3.698055315475775728e+01
1.466303797471016651e+03	3.900864056939818170e+01	3.690942776783055734e+01
1.467380354934033676e+03	3.882408278482266439e+01	3.685467991153149825e+01
1.468458494371422148e+03	3.902732927768560245e+01	3.689279342055369426e+01
1.469538219272754532e+03	3.885403489906228458e+01	3.671619171901798495e+01
1.470619533137872850e+03	3.893378871054969892e+01	3.678972110435557141e+01
1.471702439476928021e+03	3.883901604288409715e+01	3.682065804257833719e+01
1.472786941810418512e+03	3.880484170082815609e+01	3.674635575364074214e+01
1.473873043669226490e+03	3.894348296568337986e+01	3.682481015967589855e+01
1.474960748594657161e+03	3.880671764407359348e+01	3.679660965546329265e+01
1.476050060138477647e+03	3.886906979162698406e+01	3.677151873928336556e+01
1.477140981862955414e+03	3.871960104150487325e+01	3.678515649295201939e+01
1.478233517340896469e+03	3.870196616281288726e+01	3.684307263775275487e+01
1.479327670155685155e+03	3.883346518620664511e+01	3.682418137573157679e+01
1.480423443901322798e+03	3.890354450549161669e+01	3.689195396438226737e+01
1.481520842182467049e+03	3.906535658321485016e+01	3.686195175621985243e+01
1.482619868614472807e+03	3.897537102497763328e+01	3.691063804477247601e+01
1.483720526823429282e+03	3.903600795171801252e+01	3.688604260133860180e+01
1.484822820446202059e+03	3.872418063268705168e+01	3.702319174280636105e+01
1.485926753130472434e+03	3.899815970842220025e+01	3.701842048975106536e+01
1.487032328534777434e+03	3.894611997082679977e+01	3.699438091507103366e+01
1.488139550328550740e+03	3.890138503222789268e+01	3.690443394768985286e+01
1.489248422192162707e+03	3.894529050754485411e+01	3.693673100226352801e+01
1.490358947816961745e+03	3.891695850403576173e+01	3.694594417283675369e+01
1.491471130905314340e+03	3.890289166759477268e+01	3.688953335384111654e+01
1.492584975170647795e+03	3.884391035349413102e+01	3.692668393045452291e+01
1.493700484337490025e+03	3.853761825178403200e+01	3.688354696096025265e+01
1.494817662141510937e+03	3.890850262210826571e+01	3.687597681453497245e+01
1.495936512329566312e+03	3.891335543474965419e+01	3.682657092723643899e+01
1.497057038659737600e+03	3.864784934059640165e+01	3.683548584394679182e+01
1.498179244901373522e+03	3.879889506564061463e+01	3.680463927175600958e+01
1.499303134835135097e+03	3.887862753123574322e+01	3.675752340956401554e+01
1.500428712253035428e+03	3.868881621680293392e+01	3.672798526038450007e+01
1.501555980958483588e+03	3.855626126285890365e+01	3.655738934401645679e+01
1.502684944766327590e+03	3.845941418586902216e+01	3.656136191361493104e+01
1.503815607502896000e+03	3.824983557223126951e+01	3.647851859292983079e+01
1.504947973006043185e+03	3.823952474711652627e+01	3.645372621380784040e+01
1.506082045125191826e+03	3.808034809217375027e+01	3.643998652628042834e+01
1.507217827721375443e+03	3.800881116045290753e+01	3.634646197146187774e+01
1.508355324667284549e+03	3.812127969511752923e+01	3.637946804446593063e+01
1.509494539847308261e+03	3.807706006480673011e+01	3.638362101466476162e+01
1.510635477157580453e+03	3.825026897121005476e+01	3.642542162509616332e+01
1.511778140506022282e+03	3.837614231268847220e+01	3.652098106315794723e+01
1.512922533812389247e+03	3.853634880360927184e+01	3.661731633460512825e+01
1.514068661008313484e+03	3.868175601271725839e+01	3.681596633936501917e+01
1.515216526037350604e+03	3.872406316626113210e+01	3.688369654128911890e+01
1.516366132855023807e+03	3.888543634045539221e+01	3.683460626515579861e+01
1.517517485428869804e+03	3.885982421217421034e+01	3.697418183246251289e+01
1.518670587738484983e+03	3.918077949399198445e+01	3.709006735142211397e+01
1.519825443775569738e+03	3.927235857118041196e+01	3.759961016511461906e+01
1.520982057543976225e+03	nan	nan
1.522140433059753605e+03	nan	nan
1.523300574351194655e+03	nan	nan
1.524462485458883293e+03	nan	nan
1.525626170435739823e+03	nan	nan
1.526791633347070047e+03	nan	nan
1.527958878270610967e+03	nan	nan
1.529127909296578764e+03	nan	nan
1.530298730527717453e+03	4.090275155131088525e+01	3.866410773503815790e+01
1.531471346079345722e+03	4.047058481835606614e+01	3.833867603572197424e+01
1.532645760079406273e+03	4.058178392998578943e+01	3.822436615284812689e+01
1.533821976668512889e+03	4.034544537513053797e+01	3.820921109136194360e+01
1.535000000000000227e+03	4.042042584123482385e+01	3.817425485400325869e+01
1.536179834239972251e+03	4.015848467667483135e+01	3.804625453010131508e+01
1.537361483567351115e+03	4.018514404743683599e+01	3.806336191100575661e+01
1.538544952173927641e+03	4.038441456267808860e+01	3.800280015245505894e+01
1.539730244264409066e+03	4.015157092375950754e+01	3.797570322383551655e+01
1.540917364056470205e+03	4.018585909701717185e+01	3.792798802356267629e+01
1.542106315780803470e+03	4.006741538216044773e+01	3.787777041031993264e+01
1.543297103681167982e+03	3.988933929391919264e+01	3.786312913893200260e+01
1.544489732014441188e+03	4.011497654577668470e+01	3.789614553170950018e+01
1.545684205050669789e+03	4.003287842633881155e+01	3.793523667633498775e+01
1.546880527073119083e+03	4.005297986872476912e+01	3.789370196979477612e+01
1.548078702378325943e+03	3.971924566970405124e+01	3.780553726354921196e+01
1.549278735276149064e+03	3.982604844122149501e+01	3.770638324899449145e+01
1.550480630089821716e+03	3.956334805183588799e+01	3.764363993856794366e+01
1.551684391156002448e+03	3.956323523063230851e+01	3.762761467759153788e+01
1.552890022824828065e+03	3.971309184890475308e+01	3.765417707056304408e+01
1.554097529459965926e+03	3.952184145087124989e+01	3.759582260369236906e+01
1.555306915438666010e+03	3.957348480579086214e+01	3.752321192918094539e+01
1.556518185151815032e+03	3.937360362547453008e+01	3.758337533492745308e+01
1.557731343003988286e+03	3.929026194049815501e+01	3.750874194481365009e+01
1.558946393413503529e+03	3.960233523151758561e+01	3.755266068826527004e+01
1.560163340812474871e+03	3.963263959416164539e+01	3.775760001786784414e+01
1.561382189646866436e+03	3.986741981323251593e+01	3.792801007033340710e+01
1.562602944376546475e+03	4.007333919739053130e+01	3.806705047687393773e+01
1.563825609475341707e+03	4.032414925591662325e+01	3.837494375231578658e+01
1.565050189431092122e+03	nan	nan
1.566276688745706224e+03	nan	nan
1.567505111935215155e+03	nan	nan
1.568735463529829076e+03	nan	nan
1.569967748073992880e+03	nan	nan
1.571201970126441438e+03	4.033547288028739075e+01	3.839978061030365808e+01
1.572438134260256220e+03	4.037002558580530831e+01	3.808852318595365460e+01
1.573676245062921680e+03	4.016958036553154443e+01	3.790196340610307857e+01
1.574916307136382557e+03	4.008559475133159822e+01	3.793797292300368440e+01
1.576158325097100033e+03	3.982873474015798365e+01	3.780051669536334913e+01
1.577402303576109261e+03	3.994034772960275603e+01	3.775476067322884433e+01
1.578648247219077575e+03	4.011370026571707825e+01	3.781054744226364051e+01
1.579896160686361782e+03	3.990444342696325464e+01	3.779589271492386615e+01
1.581146048653065236e+03	4.021452903397663192e+01	3.791610782429608406e+01
1.582397915809098777e+03	3.999437799065859878e+01	3.781721906905681152e+01
1.583651766859237114e+03	3.987276344726302568e+01	3.792004012874189556e+01
1.584907606523178401e+03	4.011877822992801157e+01	3.785294568083941158e+01
1.586165439535604037e+03	4.000794401247907217e+01	3.794578339579149429e+01
1.587425270646237550e+03	3.993079178140182250e+01	3.798744150048835166e+01
1.588687104619904403e+03	4.033158215237263278e+01	3.802136866601464504e+01
1.589950946236592472e+03	4.002115953774064394e+01	3.809067527402946496e+01
1.591216800291512300e+03	4.034548160073883594e+01	3.803238486551635589e+01
1.592484671595157124e+03	4.016443796672448485e+01	3.795199453645903276e+01
1.593754564973364495e+03	4.036281395831476004e+01	3.808003213878319571e+01
1.595026485267377666e+03	4.005015981414540960e+01	3.811087927761278848e+01
1.596300437333906075e+03	4.027193691561859623e+01	3.795882275910319947e+01
1.597576426045188100e+03	4.036375282457480296e+01	3.808631090684987441e+01
1.598854456289053360e+03	4.057705601461016442e+01	3.814728214706690324e+01
1.600134532968984104e+03	4.039401657398465773e+01	3.821015028808892566e+01
1.601416661004178877e+03	4.027583145057751324e+01	3.827894908654624828e+01
1.602700845329614594e+03	4.045982341549279937e+01	3.811225648711140934e+01
1.603987090896110885e+03	4.053568302821913960e+01	3.823520097014461783e+01
1.605275402670393078e+03	4.071560874347510151e+01	3.835419053529724209e+01
1.606565785635156772e+03	4.066427984771310378e+01	3.830991266486764601e+01
1.607858244789130595e+03	4.052221653954281066e+01	3.833505550064637646e+01
1.609152785147142822e+03	4.050091817834996277e+01	3.838898760208046212e+01
1.610449411740184360e+03	4.086959562789240863e+01	3.855677994607981418e+01
1.611748129615474681e+03	4.039931039550661751e+01	3.856784561924202137e+01
1.613048943836528224e+03	4.073326264157891075e+01	3.866649415979665605e+01
1.614351859483218732e+03	4.077771649453053726e+01	3.871866868102072345e+01
1.615656881651845879e+03	4.087538016924919759e+01	3.873213131990395652e+01
1.616964015455202116e+03	4.081568833858022316e+01	3.887629509801531213e+01
1.618273266022638836e+03	4.136008343164165524e+01	3.951496728257430391e+01


==> Data/ECOC_SSFM.bak2.txt <==
wavelength	64qam_span0	gauss_span0	gauss_span9
1.459877480023362295e+03	4.017922072450343762e+01	3.780471812312424618e+01	2.740754160070276413e+01
1.460944618350717064e+03	3.953643581246672767e+01	3.739732973783474534e+01	2.688872025487285100e+01
1.462013317928601964e+03	3.926292706215436112e+01	3.717831419580402041e+01	2.674412339622940493e+01
1.463083582185749492e+03	3.931712325216891912e+01	3.711234867789556802e+01	2.663482161742786403e+01
1.464155414560938425e+03	3.911183836092784105e+01	3.698705841225851287e+01	2.651967447529830224e+01
1.465228818503032471e+03	3.908031012843977692e+01	3.698055315475775728e+01	2.651095985878346184e+01
1.466303797471016651e+03	3.900864056939818170e+01	3.690942776783055734e+01	2.646030455795703773e+01
1.467380354934033676e+03	3.882408278482266439e+01	3.685467991153149825e+01	2.642171393270110613e+01
1.468458494371422148e+03	3.902732927768560245e+01	3.689279342055369426e+01	2.646689202902639337e+01
1.469538219272754532e+03	3.885403489906228458e+01	3.671619171901798495e+01	2.650149494785510029e+01
1.470619533137872850e+03	3.893378871054969892e+01	3.678972110435557141e+01	2.654173762505760337e+01
1.471702439476928021e+03	3.883901604288409715e+01	3.682065804257833719e+01	2.651619602153339272e+01
1.472786941810418512e+03	3.880484170082815609e+01	3.674635575364074214e+01	2.646175806787340790e+01
1.473873043669226490e+03	3.894348296568337986e+01	3.682481015967589855e+01	2.640055327054101753e+01
1.474960748594657161e+03	3.880671764407359348e+01	3.679660965546329265e+01	2.638166722776755435e+01
1.476050060138477647e+03	3.886906979162698406e+01	3.677151873928336556e+01	2.649391265057034417e+01
1.477140981862955414e+03	3.871960104150487325e+01	3.678515649295201939e+01	2.643951579350238745e+01
1.478233517340896469e+03	3.870196616281288726e+01	3.684307263775275487e+01	2.649082457537502222e+01
1.479327670155685155e+03	3.883346518620664511e+01	3.682418137573157679e+01	2.644734791105667782e+01
1.480423443901322798e+03	3.890354450549161669e+01	3.689195396438226737e+01	2.651714197870429146e+01
1.481520842182467049e+03	3.906535658321485016e+01	3.686195175621985243e+01	2.651138257304074841e+01
1.482619868614472807e+03	3.897537102497763328e+01	3.691063804477247601e+01	2.658211073550445391e+01
1.483720526823429282e+03	3.903600795171801252e+01	3.688604260133860180e+01	2.648840522448082879e+01
1.484822820446202059e+03	3.872418063268705168e+01	3.702319174280636105e+01	2.649444432293675078e+01
1.485926753130472434e+03	3.899815970842220025e+01	3.701842048975106536e+01	2.651797085737099025e+01
1.487032328534777434e+03	3.894611997082679977e+01	3.699438091507103366e+01	2.645784326418309007e+01
1.488139550328550740e+03	3.890138503222789268e+01	3.690443394768985286e+01	2.628057759969770402e+01
1.489248422192162707e+03	3.894529050754485411e+01	3.693673100226352801e+01	2.632005586758060289e+01
1.490358947816961745e+03	3.891695850403576173e+01	3.694594417283675369e+01	2.636985017156816724e+01
1.491471130905314340e+03	3.890289166759477268e+01	3.688953335384111654e+01	2.640805424958012182e+01
1.492584975170647795e+03	3.884391035349413102e+01	3.692668393045452291e+01	2.636374461742951070e+01
1.493700484337490025e+03	3.853761825178403200e+01	3.688354696096025265e+01	2.636675274736491659e+01
1.494817662141510937e+03	3.890850262210826571e+01	3.687597681453497245e+01	2.637647702375873138e+01
1.495936512329566312e+03	3.891335543474965419e+01	3.682657092723643899e+01	2.632147008130105803e+01
1.497057038659737600e+03	3.864784934059640165e+01	3.683548584394679182e+01	2.625847293123269921e+01
1.498179244901373522e+03	3.879889506564061463e+01	3.680463927175600958e+01	2.624240343970299350e+01
1.499303134835135097e+03	3.887862753123574322e+01	3.675752340956401554e+01	2.624368254840829806e+01
1.500428712253035428e+03	3.868881621680293392e+01	3.672798526038450007e+01	2.611993314656585241e+01
1.501555980958483588e+03	3.855626126285890365e+01	3.655738934401645679e+01	2.603583894533788268e+01
1.502684944766327590e+03	3.845941418586902216e+01	3.656136191361493104e+01	2.587814298625157505e+01
1.503815607502896000e+03	3.824983557223126951e+01	3.647851859292983079e+01	2.582278894225176202e+01
1.504947973006043185e+03	3.823952474711652627e+01	3.645372621380784040e+01	2.577776886237810317e+01
1.506082045125191826e+03	3.808034809217375027e+01	3.643998652628042834e+01	2.577444369796033996e+01
1.507217827721375443e+03	3.800881116045290753e+01	3.634646197146187774e+01	2.564827170574054094e+01
1.508355324667284549e+03	3.812127969511752923e+01	3.637946804446593063e+01	2.565898616192536963e+01
1.509494539847308261e+03	3.807706006480673011e+01	3.638362101466476162e+01	2.569487848866237556e+01
1.510635477157580453e+03	3.825026897121005476e+01	3.642542162509616332e+01	2.584063077302021583e+01
1.511778140506022282e+03	3.837614231268847220e+01	3.652098106315794723e+01	2.597299213929992945e+01
1.512922533812389247e+03	3.853634880360927184e+01	3.661731633460512825e+01	2.605727428369747045e+01
1.514068661008313484e+03	3.868175601271725839e+01	3.681596633936501917e+01	2.606697113960127155e+01
1.515216526037350604e+03	3.872406316626113210e+01	3.688369654128911890e+01	2.628003527446022858e+01
1.516366132855023807e+03	3.888543634045539221e+01	3.683460626515579861e+01	2.635332545000238369e+01
1.517517485428869804e+03	3.885982421217421034e+01	3.697418183246251289e+01	2.650405143396867658e+01
1.518670587738484983e+03	3.918077949399198445e+01	3.709006735142211397e+01	2.659114159264815669e+01
1.519825443775569738e+03	3.927235857118041196e+01	3.759961016511461906e+01	2.706515795843377958e+01
1.520982057543976225e+03	nan	nan	nan
1.522140433059753605e+03	nan	nan	nan
1.523300574351194655e+03	nan	nan	nan
1.524462485458883293e+03	nan	nan	nan
1.525626170435739823e+03	nan	nan	nan
1.526791633347070047e+03	nan	nan	nan
1.527958878270610967e+03	nan	nan	nan
1.529127909296578764e+03	nan	nan	nan
1.530298730527717453e+03	4.090275155131088525e+01	3.866410773503815790e+01	2.831749819865482820e+01
1.531471346079345722e+03	4.047058481835606614e+01	3.833867603572197424e+01	2.809856382288339560e+01
1.532645760079406273e+03	4.058178392998578943e+01	3.822436615284812689e+01	2.795568040454114822e+01
1.533821976668512889e+03	4.034544537513053797e+01	3.820921109136194360e+01	2.794303090641491849e+01
1.535000000000000227e+03	4.042042584123482385e+01	3.817425485400325869e+01	2.791158530742367816e+01
1.536179834239972251e+03	4.015848467667483135e+01	3.804625453010131508e+01	2.789470043453881942e+01
1.537361483567351115e+03	4.018514404743683599e+01	3.806336191100575661e+01	2.787272755305679794e+01
1.538544952173927641e+03	4.038441456267808860e+01	3.800280015245505894e+01	2.779616952483768699e+01
1.539730244264409066e+03	4.015157092375950754e+01	3.797570322383551655e+01	2.767543434046728379e+01
1.540917364056470205e+03	4.018585909701717185e+01	3.792798802356267629e+01	2.765969702165749666e+01
1.542106315780803470e+03	4.006741538216044773e+01	3.787777041031993264e+01	2.772006465671925213e+01
1.543297103681167982e+03	3.988933929391919264e+01	3.786312913893200260e+01	2.770475966213804853e+01
1.544489732014441188e+03	4.011497654577668470e+01	3.789614553170950018e+01	2.775342377729062804e+01
1.545684205050669789e+03	4.003287842633881155e+01	3.793523667633498775e+01	2.769484477848618198e+01
1.546880527073119083e+03	4.005297986872476912e+01	3.789370196979477612e+01	2.772880188283290437e+01
1.548078702378325943e+03	3.971924566970405124e+01	3.780553726354921196e+01	2.780063355123471780e+01
1.549278735276149064e+03	3.982604844122149501e+01	3.770638324899449145e+01	2.775872937489949877e+01
1.550480630089821716e+03	3.956334805183588799e+01	3.764363993856794366e+01	2.772131457773921781e+01
1.551684391156002448e+03	3.956323523063230851e+01	3.762761467759153788e+01	2.792375811929967000e+01
1.552890022824828065e+03	3.971309184890475308e+01	3.765417707056304408e+01	2.801276526060318872e+01
1.554097529459965926e+03	3.952184145087124989e+01	3.759582260369236906e+01	2.802154260504065775e+01
1.555306915438666010e+03	3.957348480579086214e+01	3.752321192918094539e+01	2.803199934868543153e+01
1.556518185151815032e+03	3.937360362547453008e+01	3.758337533492745308e+01	2.810117025962820492e+01
1.557731343003988286e+03	3.929026194049815501e+01	3.750874194481365009e+01	2.808941478119153956e+01
1.558946393413503529e+03	3.960233523151758561e+01	3.755266068826527004e+01	2.818605205683523351e+01
1.560163340812474871e+03	3.963263959416164539e+01	3.775760001786784414e+01	2.824544071924796640e+01
1.561382189646866436e+03	3.986741981323251593e+01	3.792801007033340710e+01	2.826044036540368509e+01
1.562602944376546475e+03	4.007333919739053130e+01	3.806705047687393773e+01	2.846530351524416602e+01
1.563825609475341707e+03	4.032414925591662325e+01	3.837494375231578658e+01	2.874962988349682291e+01
1.565050189431092122e+03	nan	nan	nan
1.566276688745706224e+03	nan	nan	nan
1.567505111935215155e+03	nan	nan	nan
1.568735463529829076e+03	nan	nan	nan
1.569967748073992880e+03	nan	nan	nan
1.571201970126441438e+03	4.033547288028739075e+01	3.839978061030365808e+01	2.887270913560190522e+01
1.572438134260256220e+03	4.037002558580530831e+01	3.808852318595365460e+01	2.847677181481065745e+01
1.573676245062921680e+03	4.016958036553154443e+01	3.790196340610307857e+01	2.828249645573415094e+01
1.574916307136382557e+03	4.008559475133159822e+01	3.793797292300368440e+01	2.822757372086534389e+01
1.576158325097100033e+03	3.982873474015798365e+01	3.780051669536334913e+01	2.809059254487713631e+01
1.577402303576109261e+03	3.994034772960275603e+01	3.775476067322884433e+01	2.806063363486739703e+01
1.578648247219077575e+03	4.011370026571707825e+01	3.781054744226364051e+01	2.804184973310972850e+01
1.579896160686361782e+03	3.990444342696325464e+01	3.779589271492386615e+01	2.815044525530119301e+01
1.581146048653065236e+03	4.021452903397663192e+01	3.791610782429608406e+01	2.822267633296936751e+01
1.582397915809098777e+03	3.999437799065859878e+01	3.781721906905681152e+01	2.806584320131894827e+01
1.583651766859237114e+03	3.987276344726302568e+01	3.792004012874189556e+01	2.799902753116072773e+01
1.584907606523178401e+03	4.011877822992801157e+01	3.785294568083941158e+01	2.783976459293007366e+01
1.586165439535604037e+03	4.000794401247907217e+01	3.794578339579149429e+01	2.770801056387181660e+01
1.587425270646237550e+03	3.993079178140182250e+01	3.798744150048835166e+01	2.728201535608198469e+01
1.588687104619904403e+03	4.033158215237263278e+01	3.802136866601464504e+01	2.685937327401807906e+01
1.589950946236592472e+03	4.002115953774064394e+01	3.809067527402946496e+01	2.632307103342288457e+01
1.591216800291512300e+03	4.034548160073883594e+01	3.803238486551635589e+01	2.559542668688019518e+01
1.592484671595157124e+03	4.016443796672448485e+01	3.795199453645903276e+01	2.479855675254457381e+01
1.593754564973364495e+03	4.036281395831476004e+01	3.808003213878319571e+01	2.378489893139426670e+01
1.595026485267377666e+03	4.005015981414540960e+01	3.811087927761278848e+01	2.275911706485558028e+01
1.596300437333906075e+03	4.027193691561859623e+01	3.795882275910319947e+01	2.172270388709992517e+01
1.597576426045188100e+03	4.036375282457480296e+01	3.808631090684987441e+01	2.065629067572886157e+01
1.598854456289053360e+03	4.057705601461016442e+01	3.814728214706690324e+01	1.963161506643599807e+01
1.600134532968984104e+03	4.039401657398465773e+01	3.821015028808892566e+01	1.860859316691664844e+01
1.601416661004178877e+03	4.027583145057751324e+01	3.827894908654624828e+01	1.760094113805933702e+01
1.602700845329614594e+03	4.045982341549279937e+01	3.811225648711140934e+01	1.661296595468083481e+01
1.603987090896110885e+03	4.053568302821913960e+01	3.823520097014461783e+01	1.567098929836180154e+01
1.605275402670393078e+03	4.071560874347510151e+01	3.835419053529724209e+01	1.475146907841812016e+01
1.606565785635156772e+03	4.066427984771310378e+01	3.830991266486764601e+01	1.387565315590559401e+01
1.607858244789130595e+03	4.052221653954281066e+01	3.833505550064637646e+01	1.301195217986966668e+01
1.609152785147142822e+03	4.050091817834996277e+01	3.838898760208046212e+01	1.218660449079501618e+01
1.610449411740184360e+03	4.086959562789240863e+01	3.855677994607981418e+01	1.141014413182433174e+01
1.611748129615474681e+03	4.039931039550661751e+01	3.856784561924202137e+01	1.065415225126571386e+01
1.613048943836528224e+03	4.073326264157891075e+01	3.866649415979665605e+01	9.937900439972356281e+00
1.614351859483218732e+03	4.077771649453053726e+01	3.871866868102072345e+01	9.248005084874668214e+00
1.615656881651845879e+03	4.087538016924919759e+01	3.873213131990395652e+01	8.579189305777417118e+00
1.616964015455202116e+03	4.081568833858022316e+01	3.887629509801531213e+01	7.954566624023859056e+00
1.618273266022638836e+03	4.136008343164165524e+01	3.951496728257430391e+01	7.350628164992663471e+00


==> Data/ECOC_SSFM.txt <==
wavelength	64qam_span1	64qam_span2	64qam_span3	64qam_span4	64qam_span5	64qam_span6	64qam_span7	64qam_span8	64qam_span9	64qam_span10	gauss_span1	gauss_span2	gauss_span3	gauss_span4	gauss_span5	gauss_span6	gauss_span7	gauss_span8	gauss_span9	gauss_span10
1.459877441406250000e+03	4.019767813336011386e+01	3.656041197374442930e+01	3.458848420919402145e+01	3.322407760745030458e+01	3.213181468685461084e+01	3.120067408612073478e+01	3.042850572758161931e+01	2.976599534258760826e+01	2.914561419189393376e+01	2.860638465768334271e+01	3.781808985457259809e+01	3.459664613566745572e+01	3.273406742819152271e+01	3.146000484912237027e+01	3.054611548768762930e+01	2.977382142949903709e+01	2.913203815881252723e+01	2.842140944919291812e+01	2.788266598759108206e+01	2.741043298247917903e+01
1.460944702148437500e+03	3.955464683919201718e+01	3.594458942174149030e+01	3.398569643869912937e+01	3.264528024559533037e+01	3.157674608478786382e+01	3.063578189322448608e+01	2.986658369327195572e+01	2.922377328743969116e+01	2.867616367420694345e+01	2.816413099040523349e+01	3.740806474660731595e+01	3.413906736395275487e+01	3.224727603920914021e+01	3.094476070289415048e+01	3.003031229919555400e+01	2.925549086609876781e+01	2.859442243115285365e+01	2.790216145912281931e+01	2.736537879525667094e+01	2.689101216508748138e+01
1.462013305664062500e+03	3.928445132939367568e+01	3.571648341067228216e+01	3.379663257256855502e+01	3.237971486311231928e+01	3.131675014370109267e+01	3.041755778526387388e+01	2.965665613803665934e+01	2.900583481434786393e+01	2.842548601566822342e+01	2.791257207328595413e+01	3.718925054123072726e+01	3.392007570087321255e+01	3.202475718968433682e+01	3.074002928524427602e+01	2.980984317464407596e+01	2.904189486804458653e+01	2.840195259383951765e+01	2.770086927740868177e+01	2.719932378902895209e+01	2.674623397014817527e+01
1.463083496093750000e+03	3.933409384531705655e+01	3.570544453827419318e+01	3.370261414459080385e+01	3.230511246063770869e+01	3.122932464200090408e+01	3.030902593358894137e+01	2.955458205225843571e+01	2.891339731466315399e+01	2.834700634241544037e+01	2.784889337994929193e+01	3.712203619552376921e+01	3.381051876287293823e+01	3.194443178067135136e+01	3.064681342242222684e+01	2.969125465660789587e+01	2.892535453641080778e+01	2.830929734874903048e+01	2.763523937574042577e+01	2.711594972910457102e+01	2.663691916488412659e+01
1.464155395507812500e+03	3.912797515791537961e+01	3.557837919650239655e+01	3.355073570398404570e+01	3.217429433638159963e+01	3.109919994317130687e+01	3.021377577530591552e+01	2.944771168641640458e+01	2.882315150658140013e+01	2.824688535470333761e+01	2.775015643124718423e+01	3.699797712851028564e+01	3.372566329797701457e+01	3.183501265983141337e+01	3.054383921887043840e+01	2.960986495652537442e+01	2.882819897531351572e+01	2.821380893365397924e+01	2.753615835579314464e+01	2.702616080354012240e+01	2.652195477309360783e+01
1.465228759765625000e+03	3.909459638292140227e+01	3.553632258363855811e+01	3.357554144048152267e+01	3.217632027705131037e+01	3.113606079401167293e+01	3.022064031265459505e+01	2.949127441744631994e+01	2.885114335923825379e+01	2.828165210692981191e+01	2.772762838252499762e+01	3.699029779607225521e+01	3.373659569399164582e+01	3.184486059855760587e+01	3.054000653160528245e+01	2.959900052476244880e+01	2.880003433015296110e+01	2.818293131053294687e+01	2.751851396196697053e+01	2.702481108914931340e+01	2.651278441017169030e+01
1.466303710937500000e+03	3.902432929978524356e+01	3.550268315218601600e+01	3.349692166976399932e+01	3.208377509309467257e+01	3.102554285320529459e+01	3.013698783904553480e+01	2.933978252893037819e+01	2.868305563366402211e+01	2.812826495636199908e+01	2.765559019383717398e+01	3.691845860537263491e+01	3.366335283850231974e+01	3.176478166624118060e+01	3.046212198310580632e+01	2.953178725509944513e+01	2.874792900491906167e+01	2.808655343286910977e+01	2.745302051989084191e+01	2.697375328091206370e+01	2.646188813303465537e+01
1.467380371093750000e+03	3.883909196869472424e+01	3.540227416060261589e+01	3.346820444366841940e+01	3.202634975050508359e+01	3.095468622558500016e+01	3.007582814103818336e+01	2.932332464447603826e+01	2.868769956194469373e+01	2.810513085814246637e+01	2.759911898821346909e+01	3.686382623438251471e+01	3.359901607723532635e+01	3.166316078831008696e+01	3.038272491342796755e+01	2.944918476788788908e+01	2.868394291420283437e+01	2.803825497003868605e+01	2.739426076675005817e+01	2.690913826177183310e+01	2.642315465622025883e+01
1.468458496093750000e+03	3.904266449280309104e+01	3.548323907549394107e+01	3.347855721753444413e+01	3.204182394193468753e+01	3.097091318924123726e+01	3.006952718935233548e+01	2.931074288359589275e+01	2.865826333497840750e+01	2.807862739493589288e+01	2.757166065389183984e+01	3.690093583481672113e+01	3.359189570821867932e+01	3.169196966561449358e+01	3.039460310403782373e+01	2.943796700606581140e+01	2.869331246264578539e+01	2.808034813164644561e+01	2.745216727680932678e+01	2.694324072357233746e+01	2.646826936796662011e+01
1.469538208007812500e+03	3.886998423566821259e+01	3.536487883452531378e+01	3.337766134523870676e+01	3.191504835407965501e+01	3.082131889302340966e+01	2.993645653550205310e+01	2.923058858596931486e+01	2.854119222497151043e+01	2.796431032844673226e+01	2.752345702466729449e+01	3.672703994180799469e+01	3.352256770491473503e+01	3.165582714331468139e+01	3.032463204319337891e+01	2.936718710518401920e+01	2.860833947413227918e+01	2.801916897224672098e+01	2.746109602021109097e+01	2.696367830968578261e+01	2.650291237225206942e+01
1.470619506835937500e+03	3.894717067204930316e+01	3.540400800655387314e+01	3.336085101009324916e+01	3.197773851139253054e+01	3.093631398837773361e+01	3.007712650327976434e+01	2.931018025333735366e+01	2.863641809913053748e+01	2.804603757369499561e+01	2.756694493669536783e+01	3.679866075570578232e+01	3.354703694189873886e+01	3.169656174568158491e+01	3.035417384814059716e+01	2.937604272580661302e+01	2.862186496042228612e+01	2.801522838650418734e+01	2.747162974377738820e+01	2.698624007829920757e+01	2.654302899615824174e+01
1.471702392578125000e+03	3.885371709637833249e+01	3.536670792412765252e+01	3.333043526284631497e+01	3.195949011146780094e+01	3.089267473408359166e+01	3.003677138225480192e+01	2.930350629963497155e+01	2.862659027945923285e+01	2.801047883824325169e+01	2.751566478938201499e+01	3.682924821105709157e+01	3.357059043975727519e+01	3.170544474563195081e+01	3.037368043437220777e+01	2.940002065359433914e+01	2.865930171098435153e+01	2.802751800073666288e+01	2.743816382858435432e+01	2.695946914686700779e+01	2.651735537089113848e+01
1.472786987304687500e+03	3.881754055064095610e+01	3.536302659100471857e+01	3.336085636873789184e+01	3.200119252582059204e+01	3.092274127262606953e+01	3.007003548352132327e+01	2.934000064095911853e+01	2.869154772567776845e+01	2.808335482696217866e+01	2.753968063269724453e+01	3.675533441802571843e+01	3.352235182307781258e+01	3.170223784608673157e+01	3.037551965678734334e+01	2.940423910062137480e+01	2.867638564382835398e+01	2.804173147880524297e+01	2.741189567200642685e+01	2.693225599249405278e+01	2.646295409439761670e+01
1.473873046875000000e+03	3.895664207809719670e+01	3.542427868929409840e+01	3.347578622865647446e+01	3.208693158880489449e+01	3.102347016400972279e+01	3.013890842035624473e+01	2.936146687818810719e+01	2.873159405835979641e+01	2.812659135458192594e+01	2.763072200118359234e+01	3.683317597948381916e+01	3.352357402843325929e+01	3.166018380013775868e+01	3.033292683568112125e+01	2.937695639566751993e+01	2.862292785721176358e+01	2.799202205829634948e+01	2.734772076449624834e+01	2.686589098399867837e+01	2.640185539971503914e+01
1.474960815429687500e+03	3.882069162573646537e+01	3.535541934111471818e+01	3.343234347273769203e+01	3.204534153110651573e+01	3.096623535036599506e+01	3.006590848860403753e+01	2.931437640552622526e+01	2.867269330175000164e+01	2.812686444278886810e+01	2.764569072702558472e+01	3.680502777900822764e+01	3.351128928870124923e+01	3.166762772369197876e+01	3.035704817419754420e+01	2.941856417039730687e+01	2.867230241204573105e+01	2.803870569037632876e+01	2.739151010648910045e+01	2.684872233373098638e+01	2.638301201485743519e+01
1.476050048828125000e+03	3.888087062054254517e+01	3.535454132873816491e+01	3.332930606074681634e+01	3.197602336671558021e+01	3.088437154769490434e+01	2.999224695083740500e+01	2.930412365673431552e+01	2.868135938087622705e+01	2.811946982413348906e+01	2.761194428453436700e+01	3.677972364536166339e+01	3.350301619095269956e+01	3.164701920404762703e+01	3.038614641115145432e+01	2.941235251327606903e+01	2.869026238344377333e+01	2.808837331734088139e+01	2.747613658188335961e+01	2.696563759787682102e+01	2.649520834474389375e+01
1.477140991210937500e+03	3.873459014365586484e+01	3.531880890110324600e+01	3.330317875188337950e+01	3.195940055738926944e+01	3.087036142387813342e+01	2.997328215173266841e+01	2.931942571677811316e+01	2.871366971177832994e+01	2.813035605866492972e+01	2.763182921735776176e+01	3.679415450172571411e+01	3.355003697463686052e+01	3.167434523538503655e+01	3.042418921356022210e+01	2.945311578907090677e+01	2.867347342787012110e+01	2.804744169883488780e+01	2.745684424150752179e+01	2.691508206342683707e+01	2.644088575720285306e+01
1.478233398437500000e+03	3.871782572342966233e+01	3.530549621448385267e+01	3.335272780358256739e+01	3.197201747644017189e+01	3.088469351352307513e+01	3.002037586899206900e+01	2.928925863014113418e+01	2.866549191601672320e+01	2.811412675639373049e+01	2.759796872191340711e+01	3.685045333814672119e+01	3.359493825596511840e+01	3.175223269805295701e+01	3.051560487520776022e+01	2.951549978404130314e+01	2.874984587667285396e+01	2.812472114721435190e+01	2.749911861706824112e+01	2.695423354381983572e+01	2.649243531312255584e+01
1.479327636718750000e+03	3.884830931368539808e+01	3.536777933235671156e+01	3.339175090549195346e+01	3.201214933007218377e+01	3.096372432890456849e+01	3.010149282444036345e+01	2.939308455068690407e+01	2.872206111569054698e+01	2.819417885760001496e+01	2.773099440510914349e+01	3.683152716391315096e+01	3.359206919944154635e+01	3.171869220022701441e+01	3.052080872998353556e+01	2.953012528689611926e+01	2.874564465108321443e+01	2.809809861048822199e+01	2.751204749417455275e+01	2.693486074964330612e+01	2.644888920104764907e+01
1.480423461914062500e+03	3.891753014909745900e+01	3.540573846393903779e+01	3.346059370308524450e+01	3.211925525091180589e+01	3.106998103729585381e+01	3.019257969366847050e+01	2.952229433687490356e+01	2.887828795697722128e+01	2.828621590382091355e+01	2.779902016756037852e+01	3.689927292201527109e+01	3.363609199310986497e+01	3.174019974310918002e+01	3.054509963409311268e+01	2.954203926835078065e+01	2.879265209226673505e+01	2.815995244591935531e+01	2.760936120949370221e+01	2.705040510968999712e+01	2.651874845829468796e+01
1.481520874023437500e+03	3.907584760162093573e+01	3.550948716612239053e+01	3.356292254230972816e+01	3.217440810050310063e+01	3.109628955962069696e+01	3.023780619786256096e+01	2.955548162904967668e+01	2.893590366556361815e+01	2.837026740938295788e+01	2.789896019141266592e+01	3.686956591603991740e+01	3.366906687462703474e+01	3.180744584731737135e+01	3.061838502178361310e+01	2.954531165254018532e+01	2.875543227053368867e+01	2.811459210847716150e+01	2.757425362754460707e+01	2.703413457045638424e+01	2.651315808274339503e+01
1.482619873046875000e+03	3.898895875632477015e+01	3.550272412150616219e+01	3.355276532511611265e+01	3.219439894868279595e+01	3.115753491338175607e+01	3.026360474258897781e+01	2.956963159768320892e+01	2.891500503681255907e+01	2.835459174657320602e+01	2.785569048579560913e+01	3.691796092316342026e+01	3.369202689134274209e+01	3.181957988386193037e+01	3.068318253877566804e+01	2.966249201752841103e+01	2.885705296063185799e+01	2.820741363337428709e+01	2.765938230853532431e+01	2.708874082735984601e+01	2.658402522438277060e+01
1.483720581054687500e+03	3.905095124825736264e+01	3.558149110370656842e+01	3.366597653753939312e+01	3.231288219854647537e+01	3.125544290818862692e+01	3.034849198424714345e+01	2.964465786963288707e+01	2.899791272338780956e+01	2.841641732073128424e+01	2.791534051991366994e+01	3.689530820614753281e+01	3.363586701984435479e+01	3.177769347917345044e+01	3.063918919572359556e+01	2.964185416217569369e+01	2.886773080093097121e+01	2.814891618442745624e+01	2.757849182088031625e+01	2.699099359091376016e+01	2.649044041426598994e+01
1.484822753906250000e+03	3.874248110868059314e+01	3.541408822678367585e+01	3.356253818590950999e+01	3.222443455489557351e+01	3.124469204938332467e+01	3.040674010697199137e+01	2.969565970958120360e+01	2.909571638978746932e+01	2.854010003958942221e+01	2.804515031150019766e+01	3.702953978942008462e+01	3.367391459946867371e+01	3.179739494160022417e+01	3.064377577457025836e+01	2.962722538207504996e+01	2.886607411790423683e+01	2.817140321421239690e+01	2.758928533015347995e+01	2.698657678833439988e+01	2.649682661821535135e+01
1.485926757812500000e+03	3.901093721822158500e+01	3.549890818878429855e+01	3.356680202003056479e+01	3.223192705306006900e+01	3.123581742170506459e+01	3.039775443785703501e+01	2.969599051881204588e+01	2.903802150832922990e+01	2.850066541602587478e+01	2.803818309078767612e+01	3.702558469461831692e+01	3.371050660437546043e+01	3.178883854586470292e+01	3.060302178701571307e+01	2.960927443813972459e+01	2.884772831021179229e+01	2.815585435319725960e+01	2.757490436223814712e+01	2.700362157902709015e+01	2.652056682349110872e+01
1.487032348632812500e+03	3.895824602802402126e+01	3.543105603460277564e+01	3.353972198586483700e+01	3.222837852048786544e+01	3.121177492339611703e+01	3.039338222548169455e+01	2.969149724076840968e+01	2.901335628180914838e+01	2.846338147372888017e+01	2.800096609952795745e+01	3.700317209966660670e+01	3.370313704444543390e+01	3.181308217427229579e+01	3.056878514873040587e+01	2.957392638717907829e+01	2.879836268153532686e+01	2.809640825249062601e+01	2.749422036764205757e+01	2.691706002981691626e+01	2.646032463552047176e+01
1.488139404296875000e+03	3.891381604707449071e+01	3.540105656833487302e+01	3.349607038108946000e+01	3.215694001735148788e+01	3.115254529178954357e+01	3.026300934990671010e+01	2.953992265915956850e+01	2.889580435233291311e+01	2.838237798410376200e+01	2.793946174055769305e+01	3.691251000423244477e+01	3.367306058703767491e+01	3.180496716700318771e+01	3.048942966284961642e+01	2.947073851819630619e+01	2.871037001046013870e+01	2.801698889875854803e+01	2.734634298523008766e+01	2.671998356642193428e+01	2.628304976231103041e+01
1.489248291015625000e+03	3.895588037424312944e+01	3.539869133183599104e+01	3.345104103454700351e+01	3.204815789123144754e+01	3.103144805836305054e+01	3.012118704300664618e+01	2.949583145005220075e+01	2.894250569230564452e+01	2.842717616216704712e+01	2.793569462071347687e+01	3.694391302188820703e+01	3.370380258120175654e+01	3.185610440756407868e+01	3.053104988726441604e+01	2.952657366477989598e+01	2.875840217757168915e+01	2.806602771091515791e+01	2.739097463680294453e+01	2.677210960404172724e+01	2.632249772018166212e+01
1.490359008789062500e+03	3.892696469778617541e+01	3.535925311615510935e+01	3.333798759454516158e+01	3.191927478794180573e+01	3.088913071934626942e+01	3.006499559769782692e+01	2.940854299309372522e+01	2.882560184638565914e+01	2.831046742748887368e+01	2.785272628824510122e+01	3.695253189477868005e+01	3.368109371260718632e+01	3.188179566912684493e+01	3.054752204817498296e+01	2.955894120014150772e+01	2.881482884013238532e+01	2.813806456674304002e+01	2.746367141998071659e+01	2.682850566978469331e+01	2.637224774795841142e+01
1.491471191406250000e+03	3.891319549968433478e+01	3.531013896595568724e+01	3.332965932473977233e+01	3.194888780637982961e+01	3.092283979400921368e+01	3.009496479249233047e+01	2.939746284182427161e+01	2.881363303562043399e+01	2.823358318312221726e+01	2.779324127597952554e+01	3.689566313347472715e+01	3.361884683699014431e+01	3.190528026002658635e+01	3.060658446102172192e+01	2.962062414966216295e+01	2.886805797025427722e+01	2.814975432411486622e+01	2.747693084031622845e+01	2.686064170902157855e+01	2.641058094941157464e+01
1.492584960937500000e+03	3.885558808232367056e+01	3.534524691340705971e+01	3.335824653496899828e+01	3.197593348184485507e+01	3.092722209165988545e+01	3.007332368519330146e+01	2.942120335346266558e+01	2.877224888463256747e+01	2.815377274646472472e+01	2.768141754197752746e+01	3.693230807068924548e+01	3.367617961559319895e+01	3.195461616087958845e+01	3.069175429669265398e+01	2.964290534291499313e+01	2.888228613666853306e+01	2.816303350034305453e+01	2.745445741908222104e+01	2.684139870310666609e+01	2.636621771070433340e+01
1.493700439453125000e+03	3.855419241028747734e+01	3.515758226832420519e+01	3.324995164749032028e+01	3.190467587710006825e+01	3.091275884130958929e+01	3.001310200672788753e+01	2.933296849929443084e+01	2.872164878263927079e+01	2.816526407142921684e+01	2.765739656115379574e+01	3.689106066991811161e+01	3.367186748908260085e+01	3.195145791844824856e+01	3.068035074301891285e+01	2.961591221778185812e+01	2.885619010438254151e+01	2.817408371128544076e+01	2.749166557295168545e+01	2.687274126531490026e+01	2.636923267588679565e+01
1.494817749023437500e+03	3.891843100884086937e+01	3.534075473420836033e+01	3.335711049910808867e+01	3.201950650185001734e+01	3.101705304631442317e+01	3.014465434507540564e+01	2.945449752141004751e+01	2.886190947525037842e+01	2.825519921189187755e+01	2.772266509990495109e+01	3.688255284483946639e+01	3.367321050392972381e+01	3.191901055991066727e+01	3.067837859544233581e+01	2.966833372207779718e+01	2.886769439364119449e+01	2.814652820034243774e+01	2.747627099281448793e+01	2.686677622431350798e+01	2.637902563998421712e+01
1.495936401367187500e+03	3.892259890189613003e+01	3.535382851185468667e+01	3.342062012076966937e+01	3.201003253899436629e+01	3.096923118466930802e+01	3.011197565303128698e+01	2.942191542482602173e+01	2.882672738629164044e+01	2.820686151606644287e+01	2.769019937392686614e+01	3.683341230838041724e+01	3.364147822302159341e+01	3.188775874101718344e+01	3.060829848707374268e+01	2.960193162649958154e+01	2.880424214828071072e+01	2.809387552341394212e+01	2.741759171947107276e+01	2.681661575214721793e+01	2.632396246950701979e+01
1.497057006835937500e+03	3.866099005419285106e+01	3.522033906175048656e+01	3.330719754781706143e+01	3.200519951769407356e+01	3.092384719319956332e+01	3.009037779444255278e+01	2.940949375482295380e+01	2.881899936529102391e+01	2.819964372746724024e+01	2.770995967327504061e+01	3.684108432734051064e+01	3.361281875836806421e+01	3.180660284846119978e+01	3.052089100367686569e+01	2.955686631867617109e+01	2.879600046648290501e+01	2.809149610907773820e+01	2.738916166757076098e+01	2.677901740848802703e+01	2.626091657253572009e+01
1.498179199218750000e+03	3.880982773323891166e+01	3.532367477275558088e+01	3.334609962457133747e+01	3.197808495989418631e+01	3.089271718036962255e+01	3.008765421368510573e+01	2.941190993527498776e+01	2.882234807858028347e+01	2.822445187400201760e+01	2.770839455383460148e+01	3.681228810193714196e+01	3.357040341035083486e+01	3.175271791880960848e+01	3.051133946667174612e+01	2.958129793458041590e+01	2.881113993926934924e+01	2.808306041095890038e+01	2.737899182097078921e+01	2.677106914668105375e+01	2.624468917494821696e+01
1.499302978515625000e+03	3.888623161639224435e+01	3.533919866033515689e+01	3.332163815903560078e+01	3.191907633793669419e+01	3.081489179382382204e+01	2.995545718671489865e+01	2.924523139522125703e+01	2.867205577139418793e+01	2.814346505293205070e+01	2.765706278561140863e+01	3.676344551019682427e+01	3.358063294518942143e+01	3.179758807400106235e+01	3.058790332547017954e+01	2.964168671527283294e+01	2.882468260605016042e+01	2.806568020435833688e+01	2.734088871454842717e+01	2.674480477696452141e+01	2.624557508779005843e+01
1.500428710937500000e+03	3.869680631219030431e+01	3.520875057154103160e+01	3.320423724015037692e+01	3.177665477082069145e+01	3.066027407448531861e+01	2.979502659332723979e+01	2.903521454314963535e+01	2.841914453231574456e+01	2.791150389370736562e+01	2.748031695933466168e+01	3.673339574174623579e+01	3.357187759354674483e+01	3.179207235638414630e+01	3.053112998965901426e+01	2.948199240656201070e+01	2.868584901516994989e+01	2.794660940104057545e+01	2.725150445641709496e+01	2.661958232408652592e+01	2.612184909190817450e+01
1.501556030273437500e+03	3.856461726290753234e+01	3.502504277149348866e+01	3.310369245496860913e+01	3.171342549603781436e+01	3.056548349994195490e+01	2.974148392071486313e+01	2.909316787041743169e+01	2.852042626999076091e+01	2.798540505637998876e+01	2.754756865063613702e+01	3.656394376573354066e+01	3.342746681821891741e+01	3.164156607235391405e+01	3.034680714661558198e+01	2.928839142886445401e+01	2.850307618046424807e+01	2.776252188292580314e+01	2.711902247304810487e+01	2.651282829566913790e+01	2.603763577303810450e+01
1.502684936523437500e+03	3.846646784972840294e+01	3.493552055968383740e+01	3.297386597969293831e+01	3.164931321751052451e+01	3.054761283434915242e+01	2.970293009896685987e+01	2.902170944652921492e+01	2.842161772622357674e+01	2.784843338549826441e+01	2.736017025407161896e+01	3.656635236802783595e+01	3.338690571822456832e+01	3.156075037372641390e+01	3.021375127063982546e+01	2.914091933370018239e+01	2.838963656932586588e+01	2.765775590641175796e+01	2.700660617148251319e+01	2.637724248182157893e+01	2.587992683034820018e+01
1.503815551757812500e+03	3.825846523780296593e+01	3.483343905613195801e+01	3.288583733923814378e+01	3.150847078215912234e+01	3.042495942556110577e+01	2.960762814260895937e+01	2.889823430235911061e+01	2.832154593375013718e+01	2.781200743268816922e+01	2.729049515880837973e+01	3.648356184784824308e+01	3.327684373216523284e+01	3.146242033772574942e+01	3.015164254337683758e+01	2.911152418487226257e+01	2.836537491878359774e+01	2.764768191888810378e+01	2.700186879389004346e+01	2.636633478765049432e+01	2.582422791404430029e+01
1.504947875976562500e+03	3.824675567927352660e+01	3.477803337707749876e+01	3.285514967373114104e+01	3.150255093378942206e+01	3.044270763596798446e+01	2.962031036981086274e+01	2.887736865564447442e+01	2.824022762476710824e+01	2.768078453082126344e+01	2.716853058168068458e+01	3.645923075694619087e+01	3.326860458071274707e+01	3.142310640651195541e+01	3.011228967896292374e+01	2.905486479685469803e+01	2.829579755510431838e+01	2.754699473604122062e+01	2.692069318594189653e+01	2.631718495891960430e+01	2.577908904558687198e+01
1.506082031250000000e+03	3.808775843900370006e+01	3.464715767334250529e+01	3.272453844280144608e+01	3.136797593197939804e+01	3.029766245751915932e+01	2.946747838233898520e+01	2.874570813233609812e+01	2.813363664942441034e+01	2.759649421541810810e+01	2.709376543822019201e+01	3.644378528269309214e+01	3.325770294034982300e+01	3.147274069996911194e+01	3.011451643434777736e+01	2.905898505679997967e+01	2.825326733313964311e+01	2.748739173373573408e+01	2.685897878096036351e+01	2.628828554464608658e+01	2.577579017137065875e+01
1.507217773437500000e+03	3.801578005926086234e+01	3.462142843393126412e+01	3.264471781910037862e+01	3.128750683901341390e+01	3.024573592344041373e+01	2.943491312352696809e+01	2.869934250697798817e+01	2.810087748293662457e+01	2.754275710300754554e+01	2.705091534428174427e+01	3.635072033017679161e+01	3.314298221222331620e+01	3.134352631994776672e+01	2.997985199604563533e+01	2.895902797742569845e+01	2.813904887052976989e+01	2.737332618920154914e+01	2.673876115691355082e+01	2.615196116967666384e+01	2.564936461752893493e+01
1.508355346679687500e+03	3.812740990786694795e+01	3.465901079191210243e+01	3.264345030318917651e+01	3.122934054787874558e+01	3.016063675619987805e+01	2.936279506351376156e+01	2.869776890118248502e+01	2.802613803470094922e+01	2.740563822023796803e+01	2.690038327820536068e+01	3.638315107363014533e+01	3.312355142502572392e+01	3.129439657069325875e+01	2.992916108284496346e+01	2.889387806066434550e+01	2.809169789754841418e+01	2.736029615549240646e+01	2.677456234954799186e+01	2.617475462291136168e+01	2.566039366972469793e+01
1.509494628906250000e+03	3.808531158129257221e+01	3.461891803020702696e+01	3.259951319209087472e+01	3.122746894499038106e+01	3.018760738157435597e+01	2.935486080243709850e+01	2.865445234765356020e+01	2.805405141062817620e+01	2.745982534122547136e+01	2.695471773949673988e+01	3.638788604570039098e+01	3.317692463281807136e+01	3.131950733070931747e+01	2.997919254241248410e+01	2.889227987534059139e+01	2.807088979262601569e+01	2.738225599818598255e+01	2.677730757091597269e+01	2.619632418024309928e+01	2.569609914852998855e+01
1.510635498046875000e+03	3.825674126495580651e+01	3.475363666241727856e+01	3.275706416265968102e+01	3.139384866419959152e+01	3.031697483228894185e+01	2.948747569151822034e+01	2.881186266924900252e+01	2.822897739885114987e+01	2.760095091487863073e+01	2.709588217947698041e+01	3.643116723951556679e+01	3.325060098973904843e+01	3.136726596792082233e+01	3.006022950542414307e+01	2.896200617549495604e+01	2.813515072979814136e+01	2.746834662722672604e+01	2.686976892029951713e+01	2.633894565362178142e+01	2.584219566017164027e+01
1.511778076171875000e+03	3.838447994368733163e+01	3.485409238852064107e+01	3.293691472791457642e+01	3.163338719549137323e+01	3.056655552015411104e+01	2.984196471723490873e+01	2.919560813761377105e+01	2.855281508290806869e+01	2.796634291909047221e+01	2.741212102314870336e+01	3.652611421474650655e+01	3.335271315328656527e+01	3.141623942614070586e+01	3.016711655032946382e+01	2.906601001268877127e+01	2.821900726460708597e+01	2.758105116632251352e+01	2.702915043707337261e+01	2.652250920681122892e+01	2.597447785390864539e+01
1.512922607421875000e+03	3.854333014505498767e+01	3.499085796844940432e+01	3.312426284256230247e+01	3.182939898888004393e+01	3.077682326570401727e+01	2.995002139848326195e+01	2.923941906023882353e+01	2.863285808512211261e+01	2.804134598387427957e+01	2.749640915089668169e+01	3.662273040675414393e+01	3.348994407725677291e+01	3.155652134511755946e+01	3.027445585389525107e+01	2.921971021128442203e+01	2.841529714213801938e+01	2.778189301463035576e+01	2.718908638607157968e+01	2.662266207375801130e+01	2.605906080657899793e+01
1.514068603515625000e+03	3.868734275797018540e+01	3.518671524834189768e+01	3.330191499995581950e+01	3.195399548741627171e+01	3.088866386375379136e+01	3.006062583426233203e+01	2.931874774857991994e+01	2.867988062080940281e+01	2.806194447980460183e+01	2.753640707470168536e+01	3.682005581032745312e+01	3.368968703985495949e+01	3.177165748135011114e+01	3.043159287006373503e+01	2.937054719858339880e+01	2.852625095173729619e+01	2.790724337149633882e+01	2.728222092614810279e+01	2.664331332436515254e+01	2.606850503796251672e+01
1.515216430664062500e+03	3.872992515733791663e+01	3.522786329043899656e+01	3.332626313979073984e+01	3.200284455531413386e+01	3.095099290508396450e+01	3.011322033834387923e+01	2.941886973076769252e+01	2.875125009243898688e+01	2.810003367061969470e+01	2.754587662731909248e+01	3.688761475402233714e+01	3.372655042289922278e+01	3.182511464873522655e+01	3.050574961390660178e+01	2.947519565231949912e+01	2.866648976727372400e+01	2.804580153418820387e+01	2.739776150342439820e+01	2.683064092108445209e+01	2.628233382023122644e+01
1.516366210937500000e+03	3.889142883360138114e+01	3.531304814465470798e+01	3.330160996745404134e+01	3.201416434799244826e+01	3.096666193241760112e+01	3.020997655227917278e+01	2.949473597595132901e+01	2.883242260175779847e+01	2.820753892546039054e+01	2.770126823131281668e+01	3.683887533851352458e+01	3.371417190716639567e+01	3.185823306966717894e+01	3.056724110562541696e+01	2.958402007150630908e+01	2.877045648877503936e+01	2.814567094880873199e+01	2.750360809284801533e+01	2.690927226257026916e+01	2.635539198650759829e+01
1.517517456054687500e+03	3.886777633581763780e+01	3.537624421736135361e+01	3.342256865209117933e+01	3.206872570394584443e+01	3.098848380613134523e+01	3.016366232833930638e+01	2.942654533136609629e+01	2.881880599569628387e+01	2.822323267149035786e+01	2.773865006560299662e+01	3.697758502040809248e+01	3.384609738465999840e+01	3.197630057853391250e+01	3.067579117229273322e+01	2.965077460695043854e+01	2.890437560364022573e+01	2.830906269663250896e+01	2.764204773894671519e+01	2.707035452815522092e+01	2.650601793002832807e+01
1.518670532226562500e+03	3.918624026048047426e+01	3.560862473611696544e+01	3.365968657670983077e+01	3.234813145638453591e+01	3.129572705086008000e+01	3.046345769777206414e+01	2.973810841555655315e+01	2.902901566116356946e+01	2.844714307562093225e+01	2.795849349804656825e+01	3.709561673808937599e+01	3.398902449219984589e+01	3.204807533422363264e+01	3.071897375584480372e+01	2.973334980991272047e+01	2.899789961167809338e+01	2.836568260614117776e+01	2.767090216359831345e+01	2.711131143530394638e+01	2.659340997374952664e+01
1.519825439453125000e+03	3.928363238268937607e+01	3.595829339236188105e+01	3.406127550951544691e+01	3.275443816207491210e+01	3.172999983297941284e+01	3.090710491498786894e+01	3.019040394264835925e+01	2.948697155347456800e+01	2.894068438269735566e+01	2.841109109455802084e+01	3.760414942412121775e+01	3.446882171536788775e+01	3.250043242165335045e+01	3.118337159753062693e+01	3.022065830257536945e+01	2.949430524141407517e+01	2.882847702089305741e+01	2.813408616179696153e+01	2.759598417777999302e+01	2.706778010487369812e+01
1.520982055664062500e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.522140380859375000e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.523300537109375000e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.524462524414062500e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.525626098632812500e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.526791625976562500e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.527958984375000000e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.529127929687500000e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.530298706054687500e+03	4.090887074508405163e+01	3.748856330596601794e+01	3.557140487635517445e+01	3.430147374129399651e+01	3.322538304361638950e+01	3.240048587496031018e+01	3.163182147865197180e+01	3.103521861480914623e+01	3.053432990635512212e+01	3.012024334619674093e+01	3.866770427650114783e+01	3.563486468737187352e+01	3.387573529178355614e+01	3.265196139048031654e+01	3.165156483860170056e+01	3.083308974083231391e+01	3.007644157389521666e+01	2.937271923317669575e+01	2.881387056643991329e+01	2.831961474587142291e+01
1.531471313476562500e+03	4.047762947354910068e+01	3.708250504463662622e+01	3.520580306028931261e+01	3.390040904456299131e+01	3.289134369696543558e+01	3.208241956455147914e+01	3.136904998882268814e+01	3.072125241951017571e+01	3.027158178625817797e+01	2.986999557642249670e+01	3.834262416221216796e+01	3.533759862864594936e+01	3.359592315601082646e+01	3.237744611137978268e+01	3.134291391911193969e+01	3.057118259598300369e+01	2.985909779992154967e+01	2.914613349109607654e+01	2.859929580396634918e+01	2.810049988677088351e+01
1.532645751953125000e+03	4.058737221434805065e+01	3.703693646668579476e+01	3.515035580736390131e+01	3.380951617758069006e+01	3.278076573227568247e+01	3.195466939354766467e+01	3.128007024866454344e+01	3.062824606168436858e+01	3.014932677335752942e+01	2.976931344524178158e+01	3.822849222527075597e+01	3.525359969368022917e+01	3.346224384935285912e+01	3.222727440643487284e+01	3.120609214976520107e+01	3.036407222387972382e+01	2.961654706593051500e+01	2.893930968431730122e+01	2.842161116173608448e+01	2.795738260803546282e+01
1.533821899414062500e+03	4.035243261273238602e+01	3.684692144908103728e+01	3.503896019709849696e+01	3.382600673838164340e+01	3.282393307302493213e+01	3.198742500016194512e+01	3.129242748967043752e+01	3.071754046780447922e+01	3.014352855876840209e+01	2.966414983059652855e+01	3.821248551001454530e+01	3.520938286075335810e+01	3.336993858800519064e+01	3.211873447268995108e+01	3.110001121313846184e+01	3.026833200654894540e+01	2.954603761424741748e+01	2.888958080468309575e+01	2.838986708362101297e+01	2.794458883831060447e+01
1.535000000000000000e+03	4.042870305251646101e+01	3.685023799309707471e+01	3.508266057693341367e+01	3.379160661750704975e+01	3.269658282463154819e+01	3.188072116528807243e+01	3.112342277844436467e+01	3.056193725908344305e+01	2.999888755767791437e+01	2.948822586752169173e+01	3.817798265653241430e+01	3.520377064699811598e+01	3.331586071194665521e+01	3.201459879214350224e+01	3.100417336272206725e+01	3.023492984893814395e+01	2.952564275559268836e+01	2.887012452993849010e+01	2.836872772468026582e+01	2.791305303997327769e+01
1.536179809570312500e+03	4.016665115730334179e+01	3.679688565634691599e+01	3.495402503125503557e+01	3.365967680074219714e+01	3.262271778268418387e+01	3.176963695879729599e+01	3.104349254985206841e+01	3.051508778375122333e+01	2.992859987472422745e+01	2.943151344493625388e+01	3.805015232102427802e+01	3.517527503390252974e+01	3.333476311919375945e+01	3.206051700199665078e+01	3.106557767913399104e+01	3.029214247539378846e+01	2.951062418203129667e+01	2.890029712521931771e+01	2.839953411760058088e+01	2.789616309849323983e+01
1.537361450195312500e+03	4.019109589553210071e+01	3.675696615922191057e+01	3.487788958117570814e+01	3.356248710284880588e+01	3.246432297330133565e+01	3.160908076674765255e+01	3.086535271472652298e+01	3.030029532527767344e+01	2.970537130341232057e+01	2.918042490411357193e+01	3.806609373944253605e+01	3.513704407266443042e+01	3.327304589258800149e+01	3.193473600047563821e+01	3.099434212999872074e+01	3.024902456265878925e+01	2.945589988595182618e+01	2.883107069081173535e+01	2.833442231146212720e+01	2.787428837841685692e+01
1.538544921875000000e+03	4.038736593726079604e+01	3.682554939192555565e+01	3.489533903976199269e+01	3.355199791284211841e+01	3.256049172236993883e+01	3.168148857930147244e+01	3.093786738880826093e+01	3.038776845182305664e+01	2.980180627144965655e+01	2.928395453688881744e+01	3.800616462800594775e+01	3.502944696925166568e+01	3.320704330185719044e+01	3.189865789217904890e+01	3.095423813698278792e+01	3.019062213693959862e+01	2.941614239406049691e+01	2.877304636062109822e+01	2.824769485459600915e+01	2.779773279462546753e+01
1.539730346679687500e+03	4.015699652804961772e+01	3.673049619648013930e+01	3.481347311897074093e+01	3.354247617800437808e+01	3.252115004371761131e+01	3.162352985147759554e+01	3.092305691247276300e+01	3.035642477705484055e+01	2.984158596127585383e+01	2.939584533893606277e+01	3.797876661660672681e+01	3.501229650231422852e+01	3.309693182501842301e+01	3.185301721234010586e+01	3.089162830104380220e+01	3.015672126304842848e+01	2.939928795592204835e+01	2.867872965608725266e+01	2.814037073250517196e+01	2.767742338407526859e+01
1.540917358398437500e+03	4.019023647054635262e+01	3.671418175962130448e+01	3.478464262101285698e+01	3.351005768000915452e+01	3.249450474661530563e+01	3.169556783000362543e+01	3.099794016352159431e+01	3.040176978326255153e+01	2.985801078809376818e+01	2.937455272546802121e+01	3.793109808214468615e+01	3.493380443017046133e+01	3.308600325703295653e+01	3.180927839698840387e+01	3.083887556160727428e+01	3.010455159872785913e+01	2.936152430613581998e+01	2.862923590084401226e+01	2.810653906661460866e+01	2.766208733353425231e+01
1.542106201171875000e+03	4.007257020683362470e+01	3.663902792546395659e+01	3.478246903770026677e+01	3.341584233017891137e+01	3.241951652201956335e+01	3.162074762875983325e+01	3.089783412275469132e+01	3.034083967950780902e+01	2.976333155496347871e+01	2.927017206460298127e+01	3.788111609225516219e+01	3.489449038807449455e+01	3.301753559161733165e+01	3.171738434941715568e+01	3.074407621464382956e+01	2.997780834210862722e+01	2.924393521318893363e+01	2.854907099703390116e+01	2.809009803369240643e+01	2.772280454261725424e+01
1.543297119140625000e+03	3.989804246357859085e+01	3.654149201992798623e+01	3.465952872910304450e+01	3.336548031430675820e+01	3.229230298297607504e+01	3.150831363763289517e+01	3.075020441596475251e+01	3.020261543157291229e+01	2.969136320734157408e+01	2.925459392343707776e+01	3.786674544634645656e+01	3.485845967510880428e+01	3.298073930333675463e+01	3.170888625516191439e+01	3.068922625288665884e+01	2.988438857916140634e+01	2.919403492621967899e+01	2.850808941077998071e+01	2.804556306024835166e+01	2.770775459390970141e+01
1.544489746093750000e+03	4.012184354904294992e+01	3.671507631848476194e+01	3.480378383453061986e+01	3.348883798377961796e+01	3.243408737983237700e+01	3.171896145511622933e+01	3.086905795678702802e+01	3.031675279746046314e+01	2.978481750547728524e+01	2.928654011629332388e+01	3.789973827771319748e+01	3.482507922195245698e+01	3.299799780041374930e+01	3.173221477522166367e+01	3.065687019421865855e+01	2.990834416184332412e+01	2.926235408731986354e+01	2.859244011699712473e+01	2.812262024630555146e+01	2.775730058900467867e+01
1.545684204101562500e+03	4.003843669683985240e+01	3.667728539852275560e+01	3.475424852360242056e+01	3.339547786489899295e+01	3.233612541151338604e+01	3.158471868499727719e+01	3.083633057217260642e+01	3.028642407224295852e+01	2.974734882394458069e+01	2.922648724593238967e+01	3.793841491771294727e+01	3.492128432963001927e+01	3.313838128471328304e+01	3.187336894180134195e+01	3.070697887371476753e+01	2.995867883074145865e+01	2.927503523541097863e+01	2.859639471202883954e+01	2.813572532121276737e+01	2.769877681014304116e+01
1.546880493164062500e+03	4.005838353685845732e+01	3.670418748540063802e+01	3.475833782822983409e+01	3.341514005331247716e+01	3.229740796934960656e+01	3.152361909606749890e+01	3.076791049896440455e+01	3.020980392238924850e+01	2.968431723263064015e+01	2.913354815360264283e+01	3.789602754091295367e+01	3.486665090349453067e+01	3.304793114688001765e+01	3.171325028842569793e+01	3.054906445992065045e+01	2.981977650471220187e+01	2.921502690299034199e+01	2.855085904185801127e+01	2.811058169654307903e+01	2.773368614643046470e+01
1.548078735351562500e+03	3.972587821522481732e+01	3.647914196903882100e+01	3.454076174331757443e+01	3.325404615406203135e+01	3.213166898650961656e+01	3.138567331545269212e+01	3.059318539775155799e+01	3.004482259426398016e+01	2.950660026431198446e+01	2.896831368106887794e+01	3.780829156350081632e+01	3.471376377602482677e+01	3.294118562118411830e+01	3.162344286665405235e+01	3.052140111348593976e+01	2.980585335911481337e+01	2.923490853587473026e+01	2.856707330808886169e+01	2.814585654325445319e+01	2.780527209284390722e+01
1.549278686523437500e+03	3.983040182355591696e+01	3.648848018560342155e+01	3.458691614876705245e+01	3.325208023112415390e+01	3.218808085527437157e+01	3.142613931943512284e+01	3.062539281844472683e+01	3.005765829948284207e+01	2.947466026794758420e+01	2.898034281637293930e+01	3.770960507100721770e+01	3.462660795680231729e+01	3.283251251861611308e+01	3.152165487918120590e+01	3.046772593243338179e+01	2.973631986064543042e+01	2.914105972098097297e+01	2.855794646888339727e+01	2.811126025108084647e+01	2.776380167044722924e+01
1.550480590820312500e+03	3.956944226774063367e+01	3.626724079607954110e+01	3.445284491093722323e+01	3.311608967042548812e+01	3.206381626202040991e+01	3.129902318437728681e+01	3.052503046902241479e+01	2.990258826470055808e+01	2.935634858838199079e+01	2.890284424451866840e+01	3.764853816693015887e+01	3.457423716177692086e+01	3.277860034357060215e+01	3.149330859835221119e+01	3.049261319829838257e+01	2.973698769219708993e+01	2.915644260644295471e+01	2.859689874633968287e+01	2.812328733743186149e+01	2.772597727802397216e+01
1.551684326171875000e+03	3.956897904489514417e+01	3.623439391457804959e+01	3.438606801003383850e+01	3.302761938432819733e+01	3.199342843283126214e+01	3.125945574485850642e+01	3.045558213567466055e+01	2.979692728713996175e+01	2.928512479980395256e+01	2.883230036368544447e+01	3.763144599797193735e+01	3.457020310894013448e+01	3.282796011266077585e+01	3.158472160566318720e+01	3.058720830834026572e+01	2.981904449657653089e+01	2.926697844022912776e+01	2.872587304766317118e+01	2.822049935844825796e+01	2.792854485032912493e+01
1.552889892578125000e+03	3.971799332959666629e+01	3.639313343970128045e+01	3.447183319607317031e+01	3.317637726776049334e+01	3.214152951899200161e+01	3.142225799998540481e+01	3.064297548208585553e+01	3.000808313384443338e+01	2.944552945925304499e+01	2.899103592296367182e+01	3.765741968954665708e+01	3.460310747579011093e+01	3.286701907707602288e+01	3.153995741044106893e+01	3.053311825704658133e+01	2.980888811638137526e+01	2.925344757579977539e+01	2.879684674262950494e+01	2.834977693157684087e+01	2.801661248231575740e+01
1.554097534179687500e+03	3.952791243511449437e+01	3.625894826952696803e+01	3.436132461984685449e+01	3.307188835894110213e+01	3.208143334575153460e+01	3.134993171787674981e+01	3.065873224158614363e+01	3.003045407268512790e+01	2.950985240134517795e+01	2.905132419577052261e+01	3.759954543358787049e+01	3.453509649656918157e+01	3.284879611570326574e+01	3.149266095204343685e+01	3.052917753599383133e+01	2.986605326458953513e+01	2.938371223817425459e+01	2.892896961339715034e+01	2.843057269193419145e+01	2.802483308008403640e+01
1.555306884765625000e+03	3.957978089580377912e+01	3.622362001882761717e+01	3.429628885842857500e+01	3.296285086296199296e+01	3.200232435563872002e+01	3.126160269948439208e+01	3.060696831355600978e+01	2.996984943466358686e+01	2.944407602503014587e+01	2.896663252657323184e+01	3.752735209430303343e+01	3.440932219437978290e+01	3.277227118407449780e+01	3.150661457365740858e+01	3.050475841569644331e+01	2.983023767950059835e+01	2.937423487646038112e+01	2.893531701247096066e+01	2.844393727926286530e+01	2.803459002995709426e+01
1.556518188476562500e+03	3.938071050849142551e+01	3.612432923432015741e+01	3.422097464555952229e+01	3.289333238661981795e+01	3.190087793558637941e+01	3.114186890546962161e+01	3.044394567142308716e+01	2.979920884742651310e+01	2.927397816873881453e+01	2.883343309191602799e+01	3.758651638828551711e+01	3.449548071116495152e+01	3.282150210130751589e+01	3.161376017705618580e+01	3.055386765368159985e+01	2.982356146928486496e+01	2.937711796455754154e+01	2.895011845528355110e+01	2.849461585376417361e+01	2.810284996596534413e+01
1.557731201171875000e+03	3.929790423337605887e+01	3.610255654670113756e+01	3.413141587389191756e+01	3.287791008099010526e+01	3.192039757168825531e+01	3.117055151272084856e+01	3.045279503059440174e+01	2.979859755318361181e+01	2.927085715859171700e+01	2.884685082147727542e+01	3.751381944745062214e+01	3.453286227478719894e+01	3.288106393053499232e+01	3.163430797057664279e+01	3.065056748006238507e+01	2.989886605671870967e+01	2.944604722715093459e+01	2.900698095094735862e+01	2.852715129819728190e+01	2.809089379620647975e+01
1.558946289062500000e+03	3.960862070842215132e+01	3.624786542603264650e+01	3.433449243112202964e+01	3.307577511153078831e+01	3.209388855757872250e+01	3.129735783293061502e+01	3.056549639119934270e+01	2.991912629172846749e+01	2.931927351646850610e+01	2.884412742325283574e+01	3.755795967870967189e+01	3.466290824908782042e+01	3.295644187969977423e+01	3.170417840032331824e+01	3.071332280031804274e+01	2.997015076674523471e+01	2.952997807620392479e+01	2.905359135168835394e+01	2.861802067566793895e+01	2.818771948665080984e+01
1.560163330078125000e+03	3.964173487967480014e+01	3.628991268541812332e+01	3.444487437072015013e+01	3.319658066831135557e+01	3.213398224602256192e+01	3.129176656867355177e+01	3.062321949265650289e+01	2.999936114361762662e+01	2.938884279263060151e+01	2.890344973303533749e+01	3.776237840996672901e+01	3.482587067862738905e+01	3.310939819468362799e+01	3.186689762628233424e+01	3.084819451016796421e+01	3.010758735977132616e+01	2.963084815076259204e+01	2.910564144476134985e+01	2.869057681214739119e+01	2.824762804812663575e+01
1.561382080078125000e+03	3.987680149790992346e+01	3.655449806733631135e+01	3.466106684531357729e+01	3.336101545128775570e+01	3.233182036667550818e+01	3.146290983642721173e+01	3.083287967605863855e+01	3.019610255758454898e+01	2.961647261159570377e+01	2.913068020502479527e+01	3.793288222642771501e+01	3.494785015700590236e+01	3.317188262550894962e+01	3.194630413362158805e+01	3.092161727810759686e+01	3.019208126900363709e+01	2.969115507796491826e+01	2.915929261640190617e+01	2.872164330885113515e+01	2.826357013568321364e+01
1.562602905273437500e+03	4.008365626402114401e+01	3.679579829365029298e+01	3.486006212365892765e+01	3.352808353382391005e+01	3.254233887934196900e+01	3.172103172321036979e+01	3.110043270823187811e+01	3.045370313505141979e+01	2.983912364878968049e+01	2.939284416862088278e+01	3.807247776914284287e+01	3.509899693449482072e+01	3.335301078469861835e+01	3.209911895381172542e+01	3.104484536661050242e+01	3.031595564979831181e+01	2.985133526301696705e+01	2.937314122008930894e+01	2.888288670742024067e+01	2.847143676794100031e+01
1.563825683593750000e+03	4.033488881899107525e+01	3.714347563673327102e+01	3.518496013788122667e+01	3.387622440171593041e+01	3.287920690379016975e+01	3.209553222952494167e+01	3.136313309163449858e+01	3.078439569289783861e+01	3.018312659200661940e+01	2.969575475660149522e+01	3.838138423435459856e+01	3.545856298223180403e+01	3.365997931425889789e+01	3.241167827725764283e+01	3.140011937376149120e+01	3.065266457076497275e+01	3.019737360341836307e+01	2.964841974494022736e+01	2.918299184249780964e+01	2.875956586157135320e+01
1.565050048828125000e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.566276611328125000e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.567505126953125000e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.568735351562500000e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.569967651367187500e+03	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
1.571202026367187500e+03	4.035269234990735043e+01	3.721519251995664490e+01	3.536390988083702780e+01	3.400173438077998611e+01	3.296615698375070735e+01	3.212326475528983138e+01	3.146572857491404918e+01	3.082216601366727105e+01	3.024610970432030399e+01	2.973713364764865474e+01	3.840766868102792131e+01	3.536046641209247099e+01	3.362695841377873762e+01	3.253351868648246636e+01	3.151608692858716054e+01	3.077122371630025555e+01	3.018815697222171224e+01	2.975326322253653188e+01	2.931147670425203700e+01	2.891769480251819857e+01
1.572438232421875000e+03	4.038398598927060590e+01	3.701797140788997353e+01	3.502695024397408474e+01	3.361578111885920350e+01	3.268039500183635937e+01	3.188141321359350400e+01	3.112736241541679405e+01	3.058731416346070020e+01	3.005418121366323803e+01	2.954850948614636508e+01	3.809549486662224638e+01	3.508112112119804493e+01	3.337371973306706252e+01	3.224919851626723499e+01	3.128267992263967301e+01	3.051316119140118488e+01	2.994711315254495787e+01	2.944259558520372622e+01	2.893617204636093021e+01	2.851731963433408268e+01
1.573676147460937500e+03	4.018488351937217828e+01	3.684647206346097903e+01	3.487890753584740366e+01	3.355845913001480341e+01	3.252965173328642834e+01	3.173172052663944243e+01	3.101172330322620851e+01	3.051281572812683862e+01	2.989424843176346158e+01	2.938773429188307773e+01	3.791095431725972986e+01	3.500549790328183519e+01	3.325571375547723818e+01	3.214648836299852519e+01	3.112438023162168221e+01	3.039062095242653783e+01	2.982286764969105164e+01	2.929622155954900720e+01	2.877993551368360414e+01	2.832039773792372728e+01
1.574916259765625000e+03	4.010193678592451505e+01	3.670291376611467626e+01	3.470777902229060174e+01	3.346985141748395165e+01	3.242968922245044894e+01	3.164525700333615532e+01	3.088183827185753216e+01	3.037503829669091360e+01	2.977986629408535535e+01	2.920489857346250062e+01	3.794621889299422435e+01	3.497276659436017354e+01	3.313558889145865294e+01	3.198681219805627762e+01	3.101803782773611573e+01	3.027506222741482489e+01	2.972562225945049263e+01	2.921260684197648061e+01	2.875998365926598055e+01	2.826201509363208331e+01
1.576158447265625000e+03	3.984492880634780931e+01	3.648534405755026455e+01	3.463120903716976073e+01	3.334315737092734366e+01	3.225514968786078640e+01	3.149550781443629788e+01	3.077748584527554243e+01	3.024120898163997140e+01	2.970392963634964900e+01	2.923035383112733854e+01	3.780911808073815905e+01	3.482132696009546180e+01	3.297289245270892621e+01	3.187127912425199838e+01	3.091878255382948026e+01	3.016419816346819971e+01	2.961130983779442261e+01	2.907570551853636331e+01	2.858213410779235986e+01	2.811434228821400794e+01
1.577402221679687500e+03	3.995502289783666328e+01	3.656166789632564473e+01	3.461364750985442384e+01	3.329947410423433496e+01	3.219887175614295671e+01	3.136525409124121211e+01	3.066960815817191843e+01	3.011551663753148489e+01	2.955522372468630365e+01	2.905401120285378980e+01	3.776406867843790138e+01	3.479433056760527165e+01	3.291068547951779522e+01	3.181717257424131873e+01	3.079251964408162934e+01	3.014594568486329251e+01	2.961183680427801335e+01	2.905122697524670627e+01	2.851916925024914562e+01	2.807648088520696916e+01
1.578648315429687500e+03	4.012884741277790113e+01	3.670559862016956743e+01	3.474034165777756300e+01	3.332748827029302419e+01	3.221950288652352867e+01	3.135128909213725734e+01	3.064433018301190614e+01	3.007413127131844632e+01	2.951075764956538805e+01	2.900273303319731966e+01	3.781999971559825724e+01	3.472499753833232461e+01	3.290766123998836434e+01	3.183395537478519444e+01	3.081704431357126239e+01	3.010291383077073135e+01	2.947463803810987315e+01	2.898114091537589587e+01	2.847139161145612718e+01	2.804833105981859731e+01
1.579896240234375000e+03	3.992249491567098829e+01	3.668610765470530310e+01	3.467905830625468155e+01	3.325028390688914470e+01	3.212549000733621085e+01	3.126073473488116505e+01	3.067013230233980536e+01	3.003880243108197234e+01	2.948087094396715457e+01	2.900037801793240533e+01	3.780561935989612010e+01	3.475559907243181357e+01	3.293590789597531199e+01	3.180676135326045539e+01	3.084014954696284505e+01	3.007364778157377572e+01	2.952504861433399697e+01	2.906005058066305935e+01	2.852638329245297655e+01	2.815435631807049788e+01
1.581145996093750000e+03	4.023312046803347641e+01	3.683969832726246807e+01	3.486320750520896183e+01	3.340933730113438571e+01	3.228689046132050322e+01	3.136047105143311953e+01	3.066242641113416312e+01	3.002475122817855535e+01	2.951116104023396502e+01	2.907981928042154962e+01	3.792668154826570515e+01	3.491511172874951541e+01	3.308799771459858619e+01	3.192635028538107633e+01	3.099067450608349361e+01	3.022142433685190355e+01	2.965639742629666031e+01	2.916305716874651566e+01	2.866450626497406873e+01	2.823818167481189789e+01
1.582397827148437500e+03	4.001219517357647248e+01	3.675828876999099037e+01	3.488013157187103985e+01	3.348870231076644188e+01	3.236271855128373431e+01	3.139480341219197967e+01	3.070803957226452141e+01	2.999069254020977482e+01	2.954435994117016406e+01	2.915446847862971680e+01	3.782807014278758828e+01	3.487379359957537872e+01	3.313878419898153993e+01	3.196812652948828060e+01	3.097208674704143760e+01	3.025345594316046061e+01	2.964926702251432289e+01	2.911227047174227422e+01	2.861854815394674745e+01	2.812016721010256148e+01
1.583651733398437500e+03	3.989671558358543280e+01	3.667311627386772699e+01	3.484005672047124591e+01	3.346516372513291060e+01	3.232303135248838544e+01	3.128920707909687238e+01	3.064124361330811297e+01	2.999654295889670408e+01	2.956822586860331725e+01	2.911098439314369557e+01	3.793106625440679380e+01	3.494684576815193111e+01	3.321701939705298656e+01	3.199119036105943792e+01	3.093590057608022192e+01	3.030783282090951758e+01	2.969196444088635189e+01	2.909354542470483196e+01	2.857488431019440256e+01	2.813520842348921391e+01
1.584907592773437500e+03	4.014181064533802612e+01	3.686421578720445069e+01	3.498400119470917957e+01	3.353710126671255409e+01	3.241682525603583542e+01	3.142197731866671973e+01	3.067820023239932681e+01	3.007224407566009816e+01	2.959113507971565937e+01	2.911056045870655140e+01	3.786531355574572899e+01	3.487729795788442999e+01	3.322394627712830584e+01	3.204344100727630718e+01	3.101464179323012615e+01	3.039599537508541616e+01	2.977484732355326003e+01	2.915794360417697106e+01	2.859520660070558051e+01	2.812528416919711205e+01
1.586165405273437500e+03	4.002899161740681677e+01	3.684955349175224626e+01	3.500799146180671784e+01	3.360682150655792100e+01	3.248850451213612445e+01	3.160220745155101341e+01	3.083837826354603351e+01	3.023534518985478314e+01	2.973796343278039345e+01	2.929592376012067945e+01	3.795834460006614108e+01	3.496004679797459147e+01	3.320354240526260980e+01	3.199100233325935250e+01	3.105280984744025119e+01	3.044120753143641167e+01	2.986422414917990764e+01	2.921921562781323090e+01	2.865985533267743435e+01	2.823700537454810444e+01
1.587425170898437500e+03	3.995504646666879722e+01	3.679583596872384987e+01	3.497961294274097810e+01	3.360137448890115763e+01	3.258916614506541265e+01	3.164170804814551019e+01	3.087638975036903588e+01	3.029059495063817664e+01	2.987350437277580184e+01	2.935054601580073097e+01	3.800116147290134450e+01	3.494862292462813969e+01	3.320182721842564888e+01	3.205258580399968338e+01	3.113947491810109369e+01	3.046123677241076777e+01	2.984770954696487166e+01	2.919397471219136264e+01	2.866510661929168435e+01	2.815135993961645156e+01
1.588687133789062500e+03	4.035597284245503147e+01	3.703609133387567454e+01	3.510258482447474648e+01	3.372777971794094753e+01	3.259056277138088831e+01	3.160343813504373145e+01	3.092791263962926251e+01	3.036378908994825565e+01	2.993554340162332039e+01	2.947526295917341699e+01	3.803633328019928683e+01	3.499462328320033322e+01	3.323162240822677660e+01	3.208319718240558416e+01	3.118923966459657393e+01	3.054017327097460566e+01	2.993984007869040909e+01	2.934292556916651762e+01	2.877635471401866596e+01	2.822844557889597894e+01
1.589950927734375000e+03	4.004725137113006639e+01	3.688926279239484529e+01	3.505856871944761366e+01	3.366621008257291692e+01	3.259517916529074455e+01	3.162865150044601847e+01	3.093588196134558288e+01	3.037973357133885344e+01	2.997956510834728050e+01	2.947618250893109249e+01	3.810604637572679820e+01	3.500794296155916641e+01	3.330272360425262690e+01	3.224783207673370100e+01	3.136633952093243138e+01	3.069594632656082211e+01	3.010609487190315647e+01	2.942063240046747907e+01	2.889707849182028099e+01	2.835484927451207682e+01
1.591216796875000000e+03	4.037357077013357554e+01	3.704440828280739595e+01	3.518130214673305289e+01	3.374756806897281791e+01	3.269864259836938913e+01	3.173284317707369695e+01	3.100818375177179931e+01	3.042539952546086468e+01	2.992851091867510860e+01	2.946771506864007506e+01	3.804869168432286131e+01	3.500385155216224575e+01	3.333347643426746032e+01	3.224199052373305818e+01	3.130582732160616999e+01	3.067477878764164956e+01	3.004516898357739763e+01	2.942484378180281368e+01	2.889568211958781774e+01	2.841530641575074512e+01
1.592484741210937500e+03	4.019144872122527801e+01	3.686978287044995284e+01	3.505840375733760084e+01	3.370228140136914874e+01	3.270508883493350538e+01	3.183193495552463759e+01	3.102814891262759289e+01	3.046232907524265698e+01	2.998807686930857841e+01	2.952337990936337064e+01	3.796956121496917547e+01	3.495647466276544435e+01	3.334103536785522692e+01	3.220114559777061913e+01	3.123228984778343076e+01	3.063062883623906529e+01	3.000173416618289224e+01	2.944327028329807661e+01	2.904320859912290942e+01	2.859970017074331139e+01
1.593754516601562500e+03	4.039142063669009985e+01	3.706360740763380335e+01	3.518756670365738870e+01	3.378082092222741295e+01	3.269802915886365469e+01	3.177524228554331387e+01	3.103702688399635434e+01	3.047185712294056970e+01	3.003996452530013883e+01	2.957796974954011304e+01	3.809798000474609125e+01	3.508731912022396671e+01	3.339181155550516422e+01	3.227900403440008859e+01	3.131980186046730097e+01	3.067296562033826390e+01	3.002632059088531236e+01	2.943867117217656926e+01	2.896072755002662547e+01	2.846831669443171009e+01
1.595026489257812500e+03	4.008213477952512704e+01	3.695408006155949465e+01	3.521105206332884308e+01	3.376278667479297724e+01	3.275081594013644803e+01	3.171463575478024666e+01	3.098195726481898049e+01	3.042825186980260099e+01	3.001252275081230891e+01	2.957465345805686852e+01	3.812870663228419232e+01	3.508411058153932771e+01	3.336427172548735598e+01	3.220952714285883900e+01	3.125726815689723637e+01	3.058592446358361272e+01	2.991960681449628012e+01	2.936985284577094291e+01	2.889078196967726342e+01	2.839160017707536454e+01
1.596300415039062500e+03	4.030574651521899199e+01	3.705745001310381781e+01	3.531183522291703270e+01	3.382056233505103648e+01	3.277602424058922281e+01	3.182404937028804781e+01	3.102866362775488795e+01	3.048284581662260351e+01	2.997698899677718387e+01	2.948579584540266296e+01	3.797800192301691879e+01	3.506090806111967595e+01	3.336786918808621749e+01	3.218575403676575775e+01	3.128437621421477743e+01	3.064884563779309090e+01	3.000208895053269131e+01	2.947470822575160554e+01	2.890255766945833216e+01	2.839461319405501527e+01
1.597576293945312500e+03	4.039483587538116183e+01	3.704954000360780242e+01	3.527234490087540308e+01	3.382308381222749460e+01	3.267463122523095365e+01	3.175159660738967915e+01	3.102029093751337285e+01	3.047273776201846118e+01	2.994362422737561502e+01	2.943606721394811032e+01	3.810606728873659677e+01	3.516066740334974128e+01	3.347351360589500047e+01	3.222523834865440051e+01	3.129004964258734134e+01	3.065746495224747292e+01	3.000483584333953146e+01	2.945699089385541924e+01	2.881241796617673145e+01	2.831020388208808924e+01
1.598854370117187500e+03	4.061447976989000352e+01	3.720201222153963982e+01	3.534912109737997099e+01	3.382479365131741389e+01	3.279471041696312028e+01	3.180450461761364167e+01	3.109368761862388553e+01	3.052935849686446801e+01	2.995805987827759509e+01	2.951428857680710749e+01	3.816813822698767211e+01	3.516252683133769352e+01	3.349706354779993234e+01	3.234734397411956763e+01	3.142517435738444931e+01	3.073654747080013649e+01	3.009919305967786229e+01	2.951252590636914874e+01	2.890334759965779199e+01	2.839173099892627050e+01
1.600134521484375000e+03	4.043078199459373678e+01	3.703569375663875718e+01	3.520762075888848130e+01	3.380213993628575508e+01	3.274172440415821939e+01	3.186382394535647933e+01	3.116344123187617043e+01	3.060609178826668852e+01	3.006319320898124658e+01	2.958146904378406816e+01	3.823260758655842295e+01	3.521978308285240900e+01	3.354971799068673022e+01	3.237539342752917548e+01	3.150911972999194433e+01	3.082794491030147910e+01	3.025136056459368561e+01	2.959431907237764392e+01	2.904549577496501200e+01	2.851379071663332354e+01
1.601416625976562500e+03	4.031395165421880478e+01	3.705861208600093448e+01	3.520311912249496800e+01	3.386793822843777946e+01	3.275667091658807806e+01	3.185836417443255897e+01	3.120617654419750409e+01	3.061986804627908754e+01	3.010567098426651711e+01	2.958858034299728246e+01	3.830087805554106239e+01	3.530667974339959869e+01	3.369012726572634620e+01	3.241435649458098567e+01	3.147484933376153293e+01	3.079994158386221415e+01	3.022813643927430860e+01	2.955327865713085700e+01	2.897782923363498853e+01	2.846848994336585292e+01
1.602700805664062500e+03	4.049839959655076882e+01	3.715300351389086586e+01	3.528086862349066166e+01	3.386348312358988721e+01	3.275690694795769531e+01	3.191971778035345864e+01	3.128700994802683510e+01	3.062913303053249336e+01	3.007000762380082293e+01	2.961916303230834657e+01	3.813565481121305822e+01	3.524882505257237142e+01	3.358791348284346157e+01	3.231049459272839641e+01	3.150615000221118933e+01	3.085475146691001669e+01	3.030284719590221698e+01	2.954316776297348923e+01	2.902092242594004645e+01	2.853149587176915247e+01
1.603987182617187500e+03	4.057784820074724053e+01	3.720134449212651617e+01	3.530474568352553177e+01	3.388515566020372205e+01	3.282180155130028254e+01	3.195208568147326034e+01	3.127786311949552456e+01	3.058564315438090020e+01	3.003410133716944586e+01	2.953659363384378977e+01	3.825931504436441344e+01	3.534816863392727981e+01	3.363607264604002722e+01	3.235946061118219319e+01	3.150961068529237252e+01	3.077705624087190373e+01	3.021195882851983683e+01	2.946406607775878683e+01	2.897051290973229953e+01	2.858330220876374739e+01
1.605275390625000000e+03	4.075963142597015576e+01	3.737577087184674696e+01	3.540919674523391336e+01	3.400889281407694398e+01	3.292332209910537699e+01	3.201895230562123373e+01	3.118620339520986917e+01	3.054377692616046147e+01	2.996948289078732230e+01	2.949632983063524705e+01	3.837938958338327922e+01	3.541667776336103657e+01	3.369649684349703733e+01	3.247431088917810627e+01	3.156366487400800835e+01	3.085558610619765574e+01	3.023858654004368063e+01	2.959280998658584494e+01	2.914360813540935169e+01	2.869052601478656328e+01
1.606565673828125000e+03	4.070982148410232071e+01	3.729392097408258877e+01	3.535901158070977601e+01	3.400385891858960719e+01	3.298723315061384653e+01	3.211291356845008949e+01	3.136143468239791332e+01	3.069654191345181715e+01	3.010543863868966241e+01	2.964111354658349740e+01	3.833506082028322481e+01	3.547551758988159065e+01	3.378165406653026537e+01	3.256381520079875713e+01	3.167899907379447200e+01	3.102841794759737581e+01	3.035717044157182443e+01	2.978754235424052510e+01	2.932203286116387630e+01	2.884446411671543231e+01
1.607858154296875000e+03	4.056573874154371140e+01	3.721766439157826056e+01	3.535261704936494453e+01	3.401736335723151683e+01	3.296658550339720506e+01	3.214122762058811134e+01	3.141705236799006684e+01	3.081225627539467382e+01	3.027719734867697099e+01	2.979803115847158779e+01	3.836186955879789906e+01	3.547448335289564625e+01	3.381274112249818842e+01	3.257130277779818783e+01	3.171484378030538309e+01	3.104838023102760047e+01	3.039401897461663893e+01	2.978457313123708516e+01	2.929923676557038092e+01	2.874658783969830722e+01
1.609152832031250000e+03	4.054582115662707764e+01	3.727609987715985795e+01	3.534729598594714162e+01	3.404495673170685421e+01	3.294936769671434718e+01	3.209143625860588145e+01	3.140369679361977617e+01	3.074716498442302637e+01	3.018074692432252704e+01	2.971467113529039139e+01	3.841742186419332228e+01	3.541402900709020685e+01	3.383506053402318514e+01	3.268913398063995146e+01	3.181943088756488791e+01	3.115318107221270338e+01	3.044678957248505213e+01	2.982533669842634083e+01	2.930827620015083568e+01	2.876757015630974834e+01
1.610449462890625000e+03	4.092014527452141692e+01	3.746444069684602596e+01	3.546936797283039056e+01	3.414036339630114725e+01	3.309864471857950008e+01	3.218797628857416981e+01	3.147152469968835575e+01	3.081303352313585719e+01	3.024261504667331124e+01	2.975764664149179950e+01	3.858689010987616541e+01	3.552427396890156786e+01	3.395861527551828374e+01	3.278264388148966901e+01	3.185936277882039036e+01	3.112483661354864850e+01	3.045662036246148574e+01	2.983476687738953359e+01	2.932020011086722633e+01	2.879499740409423936e+01
1.611748046875000000e+03	4.045144014452252179e+01	3.724974750806595125e+01	3.538143604782965213e+01	3.406203212312654216e+01	3.304452005144668192e+01	3.211071740836784727e+01	3.136406490935203806e+01	3.075842292350229101e+01	3.024645940211985717e+01	2.979979922906086287e+01	3.859814318507812914e+01	3.557751074685646131e+01	3.393864363760651770e+01	3.286241378263455459e+01	3.186479398583709965e+01	3.114664207575824406e+01	3.048162384124672641e+01	2.989416831956034315e+01	2.936438828141616497e+01	2.886361986075008446e+01
1.613048950195312500e+03	4.078778923786777000e+01	3.741913362651099817e+01	3.550706302789820512e+01	3.415586949964752961e+01	3.310476218584231134e+01	3.222980787572681294e+01	3.150436370861661572e+01	3.093681730028159649e+01	3.041035774043209017e+01	2.996045466032580151e+01	3.869863001277683168e+01	3.568627040394478911e+01	3.401502610819723316e+01	3.289279612135431563e+01	3.189854640694946397e+01	3.119102453047758416e+01	3.052597977117084938e+01	3.002635748448268416e+01	2.944998910456074626e+01	2.900077026014430714e+01
1.614351928710937500e+03	4.083299441426339627e+01	3.749611790479497841e+01	3.561392014018936436e+01	3.423559183571627074e+01	3.320000599175772038e+01	3.231120083718256097e+01	3.165436364934407720e+01	3.116946082483583780e+01	3.055334901634175893e+01	3.004350509015758064e+01	3.875137084972062951e+01	3.575502603839468918e+01	3.415752688642095336e+01	3.295758946842182979e+01	3.188975903881420848e+01	3.120140091995325093e+01	3.058252074961657385e+01	3.009425394022600031e+01	2.953873216092608445e+01	2.906550560450152787e+01
1.615656860351562500e+03	4.093223741102289637e+01	3.757274504777937807e+01	3.575683975872772891e+01	3.431199803166050799e+01	3.320223638830222512e+01	3.229461375171159432e+01	3.163014399160264034e+01	3.108122305238251926e+01	3.052260098110350484e+01	3.004735778327746232e+01	3.876641700167921556e+01	3.580297973469712502e+01	3.418435497526804312e+01	3.291678951667957875e+01	3.193169372181012022e+01	3.127822496373554628e+01	3.063092059689955704e+01	3.010238233577659983e+01	2.955398238617414464e+01	2.905618414087422252e+01
1.616963989257812500e+03	4.087444758914183751e+01	3.763700094697185250e+01	3.583696453037389773e+01	3.449640149923595800e+01	3.345600463287487258e+01	3.263809206239877625e+01	3.192949975353246828e+01	3.129375875090672920e+01	3.079671846508368915e+01	3.029349526694585393e+01	3.891330482726186801e+01	3.596646607436007059e+01	3.433755439221204853e+01	3.310350829471767042e+01	3.220641409775634401e+01	3.153121918857344141e+01	3.086191292964259958e+01	3.031549924317666367e+01	2.972724742991948332e+01	2.919241222605815977e+01
1.618273315429687500e+03	4.142738420244072728e+01	3.806816041887421420e+01	3.619538473888894003e+01	3.487857741921893506e+01	3.384707025151192994e+01	3.301603896158542284e+01	3.234776366525868241e+01	3.173973662861985900e+01	3.125988070035460709e+01	3.076148383810659226e+01	3.955692464537589359e+01	3.652916001306409299e+01	3.489198445589401132e+01	3.372734766149697805e+01	3.278220828842537315e+01	3.203628149037216133e+01	3.137283146430156577e+01	3.073314347642936895e+01	3.008288650740681547e+01	2.963705347464997431e+01


==> Data/ECOC_attenuation_profile.txt <==
wavelength	loss
1360	0.285127472830426
1361	0.284409576438135
1362	0.283694405163264
1363	0.282982258849135
1364	0.282273019853553
1365	0.281566486749131
1366	0.280862732066168
1367	0.280162084043169
1368	0.2794641235678
1369	0.278768845680307
1370	0.278076545964115
1371	0.27738709544818
1372	0.276700310371936
1373	0.27601619114528
1374	0.275335190874796
1375	0.274656839851842
1376	0.273981133781002
1377	0.273308207159042
1378	0.272638234508772
1379	0.271970891917687
1380	0.271306175492952
1381	0.270644303823767
1382	0.269985273240939
1383	0.269328855296189
1384	0.268675046521475
1385	0.26802409980568
1386	0.267375933265692
1387	0.266730363802365
1388	0.266087388396381
1389	0.265447244450378
1390	0.264809871818451
1391	0.264175082660729
1392	0.263542874432418
1393	0.262913419046975
1394	0.262286778463835
1395	0.261662709817911
1396	0.261041211066721
1397	0.260422338157535
1398	0.259806376450054
1399	0.25919297732242
1400	0.25858213926436
1401	0.257973860892989
1402	0.257368424128159
1403	0.256765652770088
1404	0.256165435990406
1405	0.255567772978725
1406	0.254972716433615
1407	0.254380540812565
1408	0.253790915745751
1409	0.253203841030471
1410	0.252619316610476
1411	0.252037484724747
1412	0.251458432162402
1413	0.250881929182005
1414	0.250307976382385
1415	0.249736574520828
1416	0.249167879652176
1417	0.248601942892502
1418	0.248038559041447
1419	0.247477729563177
1420	0.246919456093485
1421	0.246363830668891
1422	0.245811024883176
1423	0.245260779959391
1424	0.244713098296764
1425	0.244167982480585
1426	0.243625435285137
1427	0.243085744003536
1428	0.242548682185191
1429	0.242014197575049
1430	0.241482293785377
1431	0.240952974633539
1432	0.240426287351416
1433	0.239902478944663
1434	0.239381267144595
1435	0.238862656674909
1436	0.238346652482023
1437	0.23783325973867
1438	0.237322514208421
1439	0.236814679402598
1440	0.236309472405338
1441	0.235806899385671
1442	0.235306966758555
1443	0.234809681188899
1444	0.234315049595654
1445	0.233823285228601
1446	0.23333429099958
1447	0.232847972746082
1448	0.23236433850049
1449	0.231883396571413
1450	0.23140515554826
1451	0.230929624305885
1452	0.23045704148626
1453	0.229987254254452
1454	0.229520205068932
1455	0.229055904049516
1456	0.228594361626523
1457	0.228135588545952
1458	0.227679595874757
1459	0.22722647920532
1460	0.226776367065294
1461	0.226329070560534
1462	0.225884602150216
1463	0.225442974642707
1464	0.225004201201425
1465	0.224568295350813
1466	0.224135270982417
1467	0.22370516170959
1468	0.223278216174576
1469	0.222854196262352
1470	0.222433117446624
1471	0.222014995600485
1472	0.221599847003162
1473	0.221187688346888
1474	0.220778536743893
1475	0.22037240973352
1476	0.219969325289469
1477	0.219569518861175
1478	0.219172833953319
1479	0.218779248561476
1480	0.218388782516026
1481	0.218001456119752
1482	0.217617290155855
1483	0.217236305896122
1484	0.216858525109223
1485	0.216483970069167
1486	0.216112663563895
1487	0.21574466297615
1488	0.215380164830197
1489	0.21501898705849
1490	0.214661154624658
1491	0.214306693050831
1492	0.213955628427129
1493	0.213607987421312
1494	0.213263797288598
1495	0.212923085881648
1496	0.212585881660725
1497	0.212252213704026
1498	0.211922111718188
1499	0.211595606048977
1500	0.211272727692159
1501	0.21095372352159
1502	0.2106384106208
1503	0.210326822004757
1504	0.210018991381885
1505	0.209714953165789
1506	0.209414742487187
1507	0.209118395206035
1508	0.208825947923858
1509	0.208537437996279
1510	0.208252903545762
1511	0.20797238347456
1512	0.207695917477885
1513	0.207423546057279
1514	0.207155310534225
1515	0.206891253063959
1516	0.206631416649525
1517	0.206375845156046
1518	0.206124583325237
1519	0.20587773042203
1520	0.205635389229488
1521	0.205397495850944
1522	0.205164098605732
1523	0.204935246760878
1524	0.204710990546868
1525	0.204491381173652
1526	0.204276470846897
1527	0.204066312784496
1528	0.203860961233333
1529	0.203660471486295
1530	0.20346489989956
1531	0.203274303910135
1532	0.203088742053664
1533	0.202908273982509
1534	0.202732960484094
1535	0.202562863499534
1536	0.202398046142527
1537	0.20223857271854
1538	0.202084508744265
1539	0.201935920967366
1540	0.201792877386511
1541	0.201655447271694
1542	0.201523701184847
1543	0.20139771100075
1544	0.201277549928229
1545	0.201163292531665
1546	0.201055014752787
1547	0.200952793932786
1548	0.200856708834717
1549	0.200766839666214
1550	0.200683268102516
1551	0.200606077309792
1552	0.200535351968789
1553	0.20047117829878
1554	0.200413644081831
1555	0.200362838687384
1556	0.200318853097148
1557	0.200281779930311
1558	0.200251713469063
1559	0.200228749684439
1560	0.200212986262476
1561	0.200204522630685
1562	0.20020345998484
1563	0.200209901316083
1564	0.200223951438339
1565	0.200245717016047
1566	0.2002753065922
1567	0.200312830616699
1568	0.200358401475008
1569	0.200412133517119
1570	0.200474143086822
1571	0.200544548551266
1572	0.200623470330821
1573	0.200711030929238
1574	0.200807354964086
1575	0.200912569197477
1576	0.201026802567075
1577	0.201150186217367
1578	0.201282853531209
1579	0.201424940161628
1580	0.201576584063873
1581	0.201738210137236
1582	0.201909838202071
1583	0.202091481346156
1584	0.202283288320868
1585	0.202485410391603
1586	0.202698001372855
1587	0.202921217663534
1588	0.203155218282523
1589	0.203400164904444
1590	0.203656221895644
1591	0.203923556350368
1592	0.204202338127113
1593	0.204492739885154
1594	0.204794937121215
1595	0.205109108206271
1596	0.205435434422475
1597	0.205774100000172
1598	0.206125292154991
1599	0.206489201125
1600	0.20686602020788
1601	0.207256911149549
1602	0.20766116408425
1603	0.208078984027814
1604	0.208510579290566
1605	0.208956161517316
1606	0.209415945727324
1607	0.209890150354208
1608	0.210378997285768
1609	0.210882711903677
1610	0.211401523123034
1611	0.211935663431713
1612	0.212485368929491
1613	0.213050879366897
1614	0.213632438183761
1615	0.214231639492898
1616	0.214847689865732
1617	0.215480631399874
1618	0.216130726340945
1619	0.216798240945888
1620	0.217483445523391
1621	0.218186614473803
1622	0.218908026328497
1623	0.219647963788586
1624	0.220406713762969
1625	0.221184567405621


==> Data/ECOC_on_off_Gain.txt <==
wavelength	gain
1618.27326602264	1.06781279136322
1616.9640154552	1.15940977609604
1615.65688165185	1.2678103207694
1614.35185948322	1.39675990057167
1613.04894383653	1.55088696624299
1611.74812961547	1.73573116320874
1610.44941174018	1.95818107977472
1609.15278514714	2.22650771282907
1607.85824478913	2.55093887688138
1606.56578563516	2.87975630038791
1605.27540267039	3.2604514399368
1603.98709089611	3.51447758462524
1602.70084532961	3.78415245993538
1601.41666100418	3.97179947965327
1600.13453296898	4.15190938095926
1598.85445628905	4.31780617403862
1597.57642604519	4.43924060252012
1596.30043733391	4.53465514295316
1595.02648526738	4.61076624337137
1593.75456497336	4.63891243913783
1592.48467159516	4.57502704895906
1591.21680029151	4.48325000533453
1589.95094623659	4.2624159758978
1588.6871046199	3.96299344657036
1587.42527064624	3.60448278117024
1586.1654395356	3.29150101874504
1584.90760652318	3.11284166604873
1583.65176685924	3.01911426024839
1582.3979158091	2.98159653761201
1581.14604865307	3.00365617401007
1579.89616068636	3.05964834160296
1578.64824721908	3.10340660905603
1577.40230357611	3.17986650624054
1576.1583250971	3.25948540927451
1574.91630713638	3.3683695419578
1573.67624506292	3.48473414637328
1572.43813426026	3.61278821188984
1571.20197012644	3.76708499605321
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	4.58277643309369
1562.60294437655	4.71779222209674
1561.38218964687	4.89497117996108
1560.16334081247	5.07989680574162
1558.9463934135	5.16859879425451
1557.73134300399	5.32965386541017
1556.51818515181	5.46990624027262
1555.30691543867	5.68934880537466
1554.09752945997	5.92047238606465
1552.89002282483	6.25584955721832
1551.684391156	6.6366861640579
1550.48063008982	7.19718081794081
1549.27873527615	7.81262387885379
1548.07870237833	8.57875836830382
1546.88052707312	9.24837620355425
1545.68420505067	9.69414387034759
1544.48973201444	9.78096764079096
1543.29710368117	9.50861380816588
1542.1063157808	9.19535563583566
1540.91736405647	8.95395550472911
1539.73024426441	8.74196566690644
1538.54495217393	8.63095555456856
1537.36148356735	8.58991354979636
1536.17983423997	8.56023982305103
1535	8.65592845555633
1533.82197666851	8.87928419187682
1532.64576007941	9.07893222728798
1531.47134607935	9.41862329434204
1530.29873052772	9.83348439422747
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	22.2098308285842
1518.67058773848	22.972980932485
1517.51748542887	23.1418291590171
1516.36613285502	23.0471564866533
1515.21652603735	23.0453128318031
1514.06866100831	23.1941206440097
1512.92253381239	23.4896108024222
1511.77814050602	23.9046611785629
1510.63547715758	24.2813723663282
1509.49453984731	24.5868752254944
1508.35532466728	24.7638958021576
1507.21782772138	24.8822427029057
1506.08204512519	24.863861016687
1504.94797300604	24.857614509477
1503.8156075029	24.7741677717762
1502.68494476633	24.6613445839875
1501.55598095848	24.4620043470685
1500.42871225304	24.3353908737776
1499.30313483513	24.2610274809996
1498.17924490137	24.2363907715473
1497.05703865974	24.2229255958648
1495.93651232957	24.3001076710171
1494.81766214151	24.4126091107624
1493.70048433749	24.6150188476864
1492.58497517065	24.7843225629149
1491.47113090531	24.9049459391889
1490.35894781696	24.8897914229399
1489.24842219216	24.8114712705711
1488.13955032855	24.7279654540563
1487.03232853478	24.6288265116933
1485.92675313047	24.673997256947
1484.8228204462	24.7774305417685
1483.72052682343	24.9502793302492
1482.61986861447	25.1683861522387
1481.52084218247	25.4274361137379
1480.42344390132	25.6804634673641
1479.32767015568	25.8887723893148
1478.2335173409	26.0575334194936
1477.14098186296	26.1246738264558
1476.05006013848	26.1756811376647
1474.96074859466	26.2521283746815
1473.87304366923	26.4175517371079
1472.78694181042	26.4995944408634
1471.70243947693	26.5341259434876
1470.61953313787	26.5390948212544
1469.53821927275	26.5203001181696
1468.45849437142	26.5589466825477
1467.38035493403	26.5080110048402
1466.30379747102	26.4816546865212
1465.22881850303	26.3426755638169
1464.15541456094	26.1921003214115
1463.08358218575	26.135726602523
1462.0133179286	25.952651845983
1460.94461835072	25.6585608759795
1459.87748002336	25.3488378482699


==> Data/ECOC_on_off_Gain_off_wo_Raman.txt <==
wavelength	gain
1618.27326602264	3.37831457418998
1616.9640154552	3.45688187480808
1615.65688165185	3.55143715489743
1614.35185948322	3.66566370496687
1613.04894383653	3.80431551342335
1611.74812961547	3.97265794530664
1610.44941174018	4.17763884189035
1609.15278514714	4.42717241356788
1607.85824478913	4.7315094045618
1606.56578563516	5.03878182630031
1605.27540267039	5.3962213117441
1603.98709089611	5.62504106463633
1602.70084532961	5.86761373576509
1601.41666100418	6.02628987005444
1600.13453296898	6.17610098650109
1598.85445628905	6.31057896980978
1597.57642604519	6.40012999705694
1596.30043733391	6.464022412093
1595.02648526738	6.5090877618134
1593.75456497336	6.50609665224065
1592.48467159516	6.41150411418739
1591.21680029151	6.28918539569716
1589.95094623659	6.0375103835925
1588.6871046199	5.70731576746369
1587.42527064624	5.31811437199173
1586.1654395356	4.97374613358061
1584.90760652318	4.76350291869417
1583.65176685924	4.63770113300438
1582.3979158091	4.567812775556
1581.14604865307	4.55649158946063
1579.89616068636	4.57796585634194
1578.64824721908	4.58543743493969
1577.40230357611	4.62325768821876
1576.1583250971	4.66118188474132
1574.91630713638	4.72504851592494
1573.67624506292	4.7933270962851
1572.43813426026	4.87057703006488
1571.20197012644	4.97231718648751
1569.96774807399	NaN
1568.73546352983	NaN
1567.50511193521	NaN
1566.27668874571	NaN
1565.05018943109	NaN
1563.82560947534	5.46580906164656
1562.60294437655	5.54515410297667
1561.38218964687	5.66583822407632
1560.16334081247	5.79371096975457
1558.9463934135	5.82482831495869
1557.73134300399	5.92835204539851
1556.51818515181	6.01124104334053
1555.30691543867	6.17319825452236
1554.09752945997	6.34708385314994
1552.89002282483	6.62516884452584
1551.684391156	6.94861420920489
1550.48063008982	7.45140631487488
1549.27873527615	8.00890274579257
1548.07870237833	8.7168089104922
1546.88052707312	9.32823993033358
1545.68420505067	9.71574872686343
1544.48973201444	9.74433414335462
1543.29710368117	9.41380920517862
1542.1063157808	9.04220828139676
1540.91736405647	8.74241673235588
1539.73024426441	8.47225295530546
1538.54495217393	8.30293546749058
1537.36148356735	8.20332239500637
1536.17983423997	8.11518990113477
1535	8.1522645239997
1533.82197666851	8.31650985260061
1532.64576007941	8.45661112927052
1531.47134607935	8.73615920598987
1530.29873052772	9.09042350671433
1529.12790929658	NaN
1527.95887827061	NaN
1526.79163334707	NaN
1525.62617043574	NaN
1524.46248545888	NaN
1523.30057435119	NaN
1522.14043305975	NaN
1520.98205754398	NaN
1519.82544377557	20.9042311596439
1518.67058773848	21.6036651642617
1517.51748542887	21.7085649005916
1516.36613285502	21.5500906262845
1515.21652603735	21.4842011634188
1514.06866100831	21.5687687226253
1512.92253381239	21.7996432984557
1511.77814050602	22.150076325283
1510.63547715758	22.462222512244
1509.49453984731	22.7037529301783
1508.35532466728	22.817780510554
1507.21782772138	22.8744545372787
1506.08204512519	22.795721915957
1504.94797300604	22.7304525091858
1503.8156075029	22.5891094035543
1502.68494476633	22.4182526030029
1501.55598095848	22.1604372403398
1500.42871225304	21.9753624156984
1499.30313483513	21.8439206188907
1498.17924490137	21.7655342421966
1497.05703865974	21.7035573243035
1495.93651232957	21.7383245856825
1494.81766214151	21.8149992917901
1493.70048433749	21.9876945132154
1492.58497517065	22.1322955056744
1491.47113090531	22.2322315202216
1490.35894781696	22.1996765991915
1489.24842219216	22.1066164906436
1488.13955032855	22.0106125928035
1487.03232853478	21.9010895109316
1485.92675313047	21.9375911607812
1484.8228204462	22.0339145489402
1483.72052682343	22.2006865080738
1482.61986861447	22.4132517160485
1481.52084218247	22.6673590393247
1480.42344390132	22.9158678898953
1479.32767015568	23.1196434266098
1478.2335173409	23.2837217100465
1477.14098186296	23.3456364848978
1476.05006013848	23.3909293881931
1474.96074859466	23.4617997455394
1473.87304366923	23.6235539983867
1472.78694181042	23.7043111692885
1471.70243947693	23.7405333624485
1470.61953313787	23.7500123631308
1469.53821927275	23.7379479045278
1468.45849437142	23.784932308538
1467.38035493403	23.7432895728345
1466.30379747102	23.7264645547332
1465.22881850303	23.5969192010034
1464.15541456094	23.4554676927763
1463.08358218575	23.4083164501487
1462.0133179286	23.2346858396751
1460.94461835072	22.9517544295273
1459.87748002336	22.6555637357373


==> Data/ECOC_power_3D.txt <==
0	1459.87748002336	1
5	1459.87748002336	-0.679636989835968
10	1459.87748002336	-2.24510777318358
15	1459.87748002336	-3.71042168398392
20	1459.87748002336	-5.09572571025964
25	1459.87748002336	-6.40835678232953
30	1459.87748002336	-7.65828734843454
35	1459.87748002336	-8.84663904359266
40	1459.87748002336	-9.97394545587321
45	1459.87748002336	-11.0333524459662
50	1459.87748002336	-12.0143230293004
55	1459.87748002336	-12.8977112674093
60	1459.87748002336	-13.6556275748361
65	1459.87748002336	-14.2458592075715
70	1459.87748002336	-14.6055089412518
75	1459.87748002336	-14.6408767748831
80	1459.87748002336	-14.1952172253644
85	1459.87748002336	-13.0422573984853
90	1459.87748002336	-10.7115169243431
95	1459.87748002336	-6.49487071077808
100	1459.87748002336	1.01845723865086
NaN	NaN	NaN
0	1460.94461835072	1
5	1460.94461835072	-0.677264664842346
10	1460.94461835072	-2.24119469512825
15	1460.94461835072	-3.70528326783972
20	1460.94461835072	-5.08918064277497
25	1460.94461835072	-6.40007268281043
30	1460.94461835072	-7.64774208527655
35	1460.94461835072	-8.83319796044035
40	1460.94461835072	-9.95680613882709
45	1460.94461835072	-11.0115308326492
50	1460.94461835072	-11.9865583407939
55	1460.94461835072	-12.8623842808566
60	1460.94461835072	-13.6105976597691
65	1460.94461835072	-14.1882882961097
70	1460.94461835072	-14.5315369679478
75	1460.94461835072	-14.5453595756684
80	1460.94461835072	-14.0707739021525
85	1460.94461835072	-12.8799009858356
90	1460.94461835072	-10.4982168245267
95	1460.94461835072	-6.21814997106104
100	1460.94461835072	1.3621217265447
NaN	NaN	NaN
0	1462.0133179286	1
5	1462.0133179286	-0.674388327509391
10	1462.0133179286	-2.23633150455462
15	1462.0133179286	-3.6987917005136
20	1462.0133179286	-5.08089411975547
25	1462.0133179286	-6.38965199142139
30	1462.0133179286	-7.63462526269227
35	1462.0133179286	-8.81667989612684
40	1462.0133179286	-9.93597114181214
45	1462.0133179286	-10.9852347838251
50	1462.0133179286	-11.9533183004866
55	1462.0133179286	-12.8202870516933
60	1462.0133179286	-13.5571198873314
65	1462.0133179286	-14.1201157404465
70	1462.0133179286	-14.4442409212697
75	1462.0133179286	-14.4332110601591
80	1462.0133179286	-13.9259591423218
85	1462.0133179286	-12.6937070968012
90	1462.0133179286	-10.2602641817618
95	1462.0133179286	-5.92411891828834
100	1462.0133179286	1.69227703078846
NaN	NaN	NaN
0	1463.08358218575	1
5	1463.08358218575	-0.671189884232536
10	1463.08358218575	-2.23089438147974
15	1463.08358218575	-3.69153875697131
20	1463.08358218575	-5.07171371033413
25	1463.08358218575	-6.37825683191438
30	1463.08358218575	-7.62050242520837
35	1463.08358218575	-8.79917631962113
40	1463.08358218575	-9.91423022641294
45	1463.08358218575	-10.958185266233
50	1463.08358218575	-11.9195739217879
55	1463.08358218575	-12.7780691672736
60	1463.08358218575	-13.5041029986935
65	1463.08358218575	-14.0532876980141
70	1463.08358218575	-14.3596620282148
75	1463.08358218575	-14.325965592603
80	1463.08358218575	-13.7897887003557
85	1463.08358218575	-12.5225737109752
90	1463.08358218575	-10.050157250479
95	1463.08358218575	-5.68345128041265
100	1463.08358218575	1.91287899074733
NaN	NaN	NaN
0	1464.15541456094	1
5	1464.15541456094	-0.668027393717148
10	1464.15541456094	-2.2255953155517
15	1464.15541456094	-3.68459882289429
20	1464.15541456094	-5.06311213930149
25	1464.15541456094	-6.36781910454547
30	1464.15541456094	-7.60786549859248
35	1464.15541456094	-8.78388218091718
40	1464.15541456094	-9.89568520430705
45	1464.15541456094	-10.9356649449837
50	1464.15541456094	-11.892157868219
55	1464.15541456094	-12.7445951248561
60	1464.15541456094	-13.463067294114
65	1464.15541456094	-14.0027596453874
70	1464.15541456094	-14.2971367480242
75	1464.15541456094	-14.2483667483536
80	1464.15541456094	-13.6933604889484
85	1464.15541456094	-12.4041594405782
90	1464.15541456094	-9.9100563477161
95	1464.15541456094	-5.53559754555736
100	1464.15541456094	2.00674633332744
NaN	NaN	NaN
0	1465.22881850303	1
5	1465.22881850303	-0.66472218323918
10	1465.22881850303	-2.21996966962888
15	1465.22881850303	-3.67708277945067
20	1465.22881850303	-5.05358635022669
25	1465.22881850303	-6.35597470715305
30	1465.22881850303	-7.59315278862889
35	1465.22881850303	-8.76559582976657
40	1465.22881850303	-9.87289681960286
45	1465.22881850303	-10.9072088843431
50	1465.22881850303	-11.8565253476654
55	1465.22881850303	-12.6998530040255
60	1465.22881850303	-13.4067004882375
65	1465.22881850303	-13.9315387354067
70	1465.22881850303	-14.2068977202343
75	1465.22881850303	-14.1340447221037
80	1465.22881850303	-13.5488187066106
85	1465.22881850303	-12.2241538437327
90	1465.22881850303	-9.69355367047729
95	1465.22881850303	-5.29835607733074
100	1465.22881850303	2.19461745857781
NaN	NaN	NaN
0	1466.30379747102	1
5	1466.30379747102	-0.661450512086735
10	1466.30379747102	-2.21441068825253
15	1466.30379747102	-3.66965718146148
20	1466.30379747102	-5.04416033414239
25	1466.30379747102	-6.34421912292299
30	1466.30379747102	-7.57849228231172
35	1466.30379747102	-8.74729292628693
40	1466.30379747102	-9.84998306688651
45	1466.30379747102	-10.878468693405
50	1466.30379747102	-11.8203879724566
55	1466.30379747102	-12.6543097373792
60	1466.30379747102	-13.3491469027829
65	1466.30379747102	-13.8586481059596
70	1466.30379747102	-14.114414594118
75	1466.30379747102	-14.0168650943757
80	1466.30379747102	-13.4009227680119
85	1466.30379747102	-12.0407542824932
90	1466.30379747102	-9.47503605514578
95	1466.30379747102	-5.06341981024298
100	1466.30379747102	2.37031247467005
NaN	NaN	NaN
0	1467.38035493403	1
5	1467.38035493403	-0.658254189537503
10	1467.38035493403	-2.20904293139522
15	1467.38035493403	-3.66258322376951
20	1467.38035493403	-5.0353051182145
25	1467.38035493403	-6.33332829053226
30	1467.38035493403	-7.56509315941053
35	1467.38035493403	-8.73078414710228
40	1467.38035493403	-9.82958288875017
45	1467.38035493403	-10.8532113752016
50	1467.38035493403	-11.7890433622952
55	1467.38035493403	-12.6153276778573
60	1467.38035493403	-13.3005476313944
65	1467.38035493403	-13.7979506647003
70	1467.38035493403	-14.0385320303704
75	1467.38035493403	-13.9222736758442
80	1467.38035493403	-13.2839427302037
85	1467.38035493403	-11.8995671797672
90	1467.38035493403	-9.31495381920802
95	1467.38035493403	-4.90963602713175
100	1467.38035493403	2.43302274753696
NaN	NaN	NaN
0	1468.45849437142	1
5	1468.45849437142	-0.654907354235573
10	1468.45849437142	-2.20335034324034
15	1468.45849437142	-3.65496434040623
20	1468.45849437142	-5.02561095342537
25	1468.45849437142	-6.32120103775029
30	1468.45849437142	-7.54991449081255
35	1468.45849437142	-8.71175897549514
40	1468.45849437142	-9.80566772081517
45	1468.45849437142	-10.8230971310138
50	1468.45849437142	-11.7510465419367
55	1468.45849437142	-12.5673125151702
60	1468.45849437142	-13.2397827932584
65	1468.45849437142	-13.7210233300472
70	1468.45849437142	-13.9412323270187
75	1468.45849437142	-13.7998744674215
80	1468.45849437142	-13.1316833559634
85	1468.45849437142	-11.7154300329451
90	1468.45849437142	-9.10665204873575
95	1468.45849437142	-4.71020111118801
100	1468.45849437142	2.52028334918003
NaN	NaN	NaN
0	1469.53821927275	1
5	1469.53821927275	-0.651443834843089
10	1469.53821927275	-2.19748911605703
15	1469.53821927275	-3.64719418419057
20	1469.53821927275	-5.01586194077662
25	1469.53821927275	-6.30920774599975
30	1469.53821927275	-7.53517322761714
35	1469.53821927275	-8.69361855068057
40	1469.53821927275	-9.78327299836883
45	1469.53821927275	-10.7953846144221
50	1469.53821927275	-11.7166607403573
55	1469.53821927275	-12.5245533442834
60	1469.53821927275	-13.1865052990559
65	1469.53821927275	-13.6545991166564
70	1469.53821927275	-13.8585198235002
75	1469.53821927275	-13.6975605888792
80	1469.53821927275	-13.0070355436569
85	1469.53821927275	-11.5688637582031
90	1469.53821927275	-8.94951490726131
95	1469.53821927275	-4.57943079306912
100	1469.53821927275	2.51864637303553
NaN	NaN	NaN
0	1470.61953313787	1
5	1470.61953313787	-0.647625752186099
10	1470.61953313787	-2.19095110656536
15	1470.61953313787	-3.63844257080517
20	1470.61953313787	-5.00482165790095
25	1470.61953313787	-6.29558754856046
30	1470.61953313787	-7.51841350418452
35	1470.61953313787	-8.67298102231071
40	1470.61953313787	-9.75777181682685
45	1470.61953313787	-10.7637743188284
50	1470.61953313787	-11.6773342819078
55	1470.61953313787	-12.4754725871383
60	1470.61953313787	-13.1250723058207
65	1470.61953313787	-13.5775917512429
70	1470.61953313787	-13.7620148939992
75	1470.61953313787	-13.5772715256958
80	1470.61953313787	-12.8589609327752
85	1470.61953313787	-11.3921050316011
90	1470.61953313787	-8.75384905766388
95	1470.61953313787	-4.40061680054588
100	1470.61953313787	2.57574458661285
NaN	NaN	NaN
0	1471.70243947693	1
5	1471.70243947693	-0.643396564663204
10	1471.70243947693	-2.18366917015693
15	1471.70243947693	-3.62868617107964
20	1471.70243947693	-4.99257699511054
25	1471.70243947693	-6.28061963249114
30	1471.70243947693	-7.50021248965793
35	1471.70243947693	-8.65085714169771
40	1471.70243947693	-9.73078826351271
45	1471.70243947693	-10.7307400127281
50	1471.70243947693	-11.6367073905407
55	1471.70243947693	-12.425298808862
60	1471.70243947693	-13.0628687500395
65	1471.70243947693	-13.5003013601154
70	1471.70243947693	-13.6659640525863
75	1471.70243947693	-13.4585537573147
80	1471.70243947693	-12.7142194370366
85	1471.70243947693	-11.2213587497637
90	1471.70243947693	-8.56842148130428
95	1471.70243947693	-4.23795615364036
100	1471.70243947693	2.61101304171358
NaN	NaN	NaN
0	1472.78694181042	1
5	1472.78694181042	-0.638660360673485
10	1472.78694181042	-2.17546612401494
15	1472.78694181042	-3.61768419874895
20	1472.78694181042	-4.97884260746523
25	1472.78694181042	-6.26399420557476
30	1472.78694181042	-7.48025710753176
35	1472.78694181042	-8.62695397363178
40	1472.78694181042	-9.70207630860098
45	1472.78694181042	-10.6961142988479
50	1472.78694181042	-11.5947299752211
55	1472.78694181042	-12.374146862073
60	1472.78694181042	-13.000233528394
65	1472.78694181042	-13.4233627716688
70	1472.78694181042	-13.5713847920957
75	1472.78694181042	-13.3429031356738
80	1472.78694181042	-12.5748917619838
85	1472.78694181042	-11.0593740405048
90	1472.78694181042	-8.3967346418542
95	1472.78694181042	-4.09579523434653
100	1472.78694181042	2.61925753863462
NaN	NaN	NaN
0	1473.87304366923	1
5	1473.87304366923	-0.633378352682394
10	1473.87304366923	-2.16625522183674
15	1473.87304366923	-3.60529153461439
20	1473.87304366923	-4.96340158856752
25	1473.87304366923	-6.2454044876301
30	1473.87304366923	-7.45812548348593
35	1473.87304366923	-8.60070103208365
40	1473.87304366923	-9.67087174788509
45	1473.87304366923	-10.6588810347582
50	1473.87304366923	-11.5500591605525
55	1473.87304366923	-12.3202550771811
60	1473.87304366923	-12.9348770181025
65	1473.87304366923	-13.3438409820694
70	1473.87304366923	-13.4745939244027
75	1473.87304366923	-13.2258579555117
80	1473.87304366923	-12.4359389692548
85	1473.87304366923	-10.9011800534832
90	1473.87304366923	-8.23583719343997
95	1473.87304366923	-3.97730954812342
100	1473.87304366923	2.58268293115943
NaN	NaN	NaN
0	1474.96074859466	1
5	1474.96074859466	-0.627730407521724
10	1474.96074859466	-2.15640749201955
15	1474.96074859466	-3.59209315593173
20	1474.96074859466	-4.94709558873905
25	1474.96074859466	-6.22601071386101
30	1474.96074859466	-7.43538810073455
35	1474.96074859466	-8.57420398664751
40	1474.96074859466	-9.63998793020529
45	1474.96074859466	-10.6227905208805
50	1474.96074859466	-11.5076881994104
55	1474.96074859466	-12.2702586455955
60	1474.96074859466	-12.8755938393475
65	1474.96074859466	-13.2733405700506
70	1474.96074859466	-13.3908107075294
75	1474.96074859466	-13.1271573613712
80	1474.96074859466	-12.3225746062292
85	1474.96074859466	-10.7780440446056
90	1474.96074859466	-8.12265035735393
95	1474.96074859466	-3.9224587705409
100	1474.96074859466	2.46482367736903
NaN	NaN	NaN
0	1476.05006013848	1
5	1476.05006013848	-0.621663880834727
10	1476.05006013848	-2.14573741817678
15	1476.05006013848	-3.57766750127753
20	1476.05006013848	-4.92913063468727
25	1476.05006013848	-6.20447041658001
30	1476.05006013848	-7.40991864377271
35	1476.05006013848	-8.54424478636789
40	1476.05006013848	-9.60470217319689
45	1476.05006013848	-10.5810705140968
50	1476.05006013848	-11.4580666148764
55	1476.05006013848	-12.2108651732408
60	1476.05006013848	-12.8040677732116
65	1476.05006013848	-13.1868409950844
70	1476.05006013848	-13.2860827763433
75	1476.05006013848	-13.0011019069657
80	1476.05006013848	-12.1735627226892
85	1476.05006013848	-10.6090535302342
90	1476.05006013848	-7.95111387612596
95	1476.05006013848	-3.79482324056378
100	1476.05006013848	2.43751525228869
NaN	NaN	NaN
0	1477.14098186296	1
5	1477.14098186296	-0.615608848114709
10	1477.14098186296	-2.13510575253207
15	1477.14098186296	-3.56332345284687
20	1477.14098186296	-4.91131419740635
25	1477.14098186296	-6.18317244453558
30	1477.14098186296	-7.38482074511388
35	1477.14098186296	-8.51483088445184
40	1477.14098186296	-9.57019424148157
45	1477.14098186296	-10.5404358739296
50	1477.14098186296	-11.4099349682722
55	1477.14098186296	-12.1534875351958
60	1477.14098186296	-12.7352322229317
65	1477.14098186296	-13.1038774186132
70	1477.14098186296	-13.1859105871913
75	1477.14098186296	-12.8807405217835
80	1477.14098186296	-12.0312752754255
85	1477.14098186296	-10.4471904221198
90	1477.14098186296	-7.78473390231513
95	1477.14098186296	-3.66454568402173
100	1477.14098186296	2.43547954924881
NaN	NaN	NaN
0	1478.2335173409	1
5	1478.2335173409	-0.609667317235916
10	1478.2335173409	-2.12469279771057
15	1478.2335173409	-3.5492939316465
20	1478.2335173409	-4.89390539928962
25	1478.2335173409	-6.16237351544843
30	1478.2335173409	-7.36031765087449
35	1478.2335173409	-8.48611722582153
40	1478.2335173409	-9.53651102150821
45	1478.2335173409	-10.500780314806
50	1478.2335173409	-11.3629834142052
55	1478.2335173409	-12.0975603399333
60	1478.2335173409	-12.6682215946807
65	1478.2335173409	-13.0232688050638
70	1478.2335173409	-13.0888629276308
75	1478.2335173409	-12.7646326429359
80	1478.2335173409	-11.8949613111483
85	1478.2335173409	-10.2938092515774
90	1478.2335173409	-7.63043711541929
95	1478.2335173409	-3.55050585569065
100	1478.2335173409	2.41652276272041
NaN	NaN	NaN
0	1479.32767015568	1
5	1479.32767015568	-0.603889622430482
10	1479.32767015568	-2.11461479680203
15	1479.32767015568	-3.53578318408985
20	1479.32767015568	-4.87722847870514
25	1479.32767015568	-6.14256144687712
30	1479.32767015568	-7.33712178985918
35	1479.32767015568	-8.45912339520966
40	1479.32767015568	-9.50509319692769
45	1479.32767015568	-10.4641203294418
50	1479.32767015568	-11.3200172807131
55	1479.32767015568	-12.0469697237742
60	1479.32767015568	-12.6084089419373
65	1479.32767015568	-12.9524389558696
70	1479.32767015568	-13.0052252206729
75	1479.32767015568	-12.6670625753562
80	1479.32767015568	-11.7846978166979
85	1479.32767015568	-10.1771898789997
90	1479.32767015568	-7.52887849853181
95	1479.32767015568	-3.51157916236972
100	1479.32767015568	2.29509946604121
NaN	NaN	NaN
0	1480.42344390132	1
5	1480.42344390132	-0.598127212703508
10	1480.42344390132	-2.10455437712984
15	1480.42344390132	-3.52227190055949
20	1480.42344390132	-4.86050880353002
25	1480.42344390132	-6.12263172571926
30	1480.42344390132	-7.31369221220431
35	1480.42344390132	-8.43172821968399
40	1480.42344390132	-9.47304235015494
45	1480.42344390132	-10.4265178670748
50	1480.42344390132	-11.2757070102374
55	1480.42344390132	-11.9945306846546
60	1480.42344390132	-12.546141788627
65	1480.42344390132	-12.8784779321824
70	1480.42344390132	-12.9178093007563
75	1480.42344390132	-12.5653287593177
80	1480.42344390132	-11.6707434285672
85	1480.42344390132	-10.0591395908892
90	1480.42344390132	-7.43224710910085
95	1480.42344390132	-3.49076333790133
100	1480.42344390132	2.13367203818665
NaN	NaN	NaN
0	1481.52084218247	1
5	1481.52084218247	-0.592418117265845
10	1481.52084218247	-2.09459574611218
15	1481.52084218247	-3.50891006258738
20	1481.52084218247	-4.84399480142116
25	1481.52084218247	-6.10297547526317
30	1481.52084218247	-7.29062308830132
35	1481.52084218247	-8.40480755373122
40	1481.52084218247	-9.44162011398135
45	1481.52084218247	-10.3897550733506
50	1481.52084218247	-11.2325305826009
55	1481.52084218247	-11.9436404668731
60	1481.52084218247	-12.486018489562
65	1481.52084218247	-12.8075259374388
70	1481.52084218247	-12.834692004232
75	1481.52084218247	-12.4698345512679
80	1481.52084218247	-11.5660912730062
85	1481.52084218247	-9.95508410363911
90	1481.52084218247	-7.35704804253416
95	1481.52084218247	-3.50221091083938
100	1481.52084218247	1.92715634766832
NaN	NaN	NaN
0	1482.61986861447	1
5	1482.61986861447	-0.58666696507192
10	1482.61986861447	-2.08456195892618
15	1482.61986861447	-3.49544989162278
20	1482.61986861447	-4.82737367631499
25	1482.61986861447	-6.08321751297723
30	1482.61986861447	-7.26747441847662
35	1482.61986861447	-8.37784914536656
40	1482.61986861447	-9.41022714480746
45	1482.61986861447	-10.3531212857918
50	1482.61986861447	-11.1896276254059
55	1482.61986861447	-11.8932299084259
60	1482.61986861447	-12.4266689215316
65	1482.61986861447	-12.7377675481236
70	1482.61986861447	-12.7533750507119
75	1482.61986861447	-12.3770141309183
80	1482.61986861447	-11.4653891058707
85	1482.61986861447	-9.85675407963292
90	1482.61986861447	-7.28975219758078
95	1482.61986861447	-3.52318132202711
100	1482.61986861447	1.71471666166484
NaN	NaN	NaN
0	1483.72052682343	1
5	1483.72052682343	-0.580839403093701
10	1483.72052682343	-2.07438081675159
15	1483.72052682343	-3.481777764635
20	1483.72052682343	-4.81048499567667
25	1483.72052682343	-6.06314240831455
30	1483.72052682343	-7.24396275536304
35	1483.72052682343	-8.35048229096648
40	1483.72052682343	-9.37837675177919
45	1483.72052682343	-10.3159721742222
50	1483.72052682343	-11.1461350163515
55	1483.72052682343	-11.8421274651965
60	1483.72052682343	-12.3664786878586
65	1483.72052682343	-12.6669421084673
70	1483.72052682343	-12.6706271298752
75	1483.72052682343	-12.2821552800591
80	1483.72052682343	-11.3615205800394
85	1483.72052682343	-9.75319593799826
90	1483.72052682343	-7.21272274666315
95	1483.72052682343	-3.52476713023165
100	1483.72052682343	1.54349907466571
NaN	NaN	NaN
0	1484.8228204462	1
5	1484.8228204462	-0.57496324691106
10	1484.8228204462	-2.06408767634729
15	1484.8228204462	-3.46792105394654
20	1484.8228204462	-4.79333576903842
25	1484.8228204462	-6.04272368246718
30	1484.8228204462	-7.22001300368345
35	1484.8228204462	-8.32256433357923
40	1484.8228204462	-9.34583393653556
45	1484.8228204462	-10.277947803774
50	1484.8228204462	-11.1015243621743
55	1484.8228204462	-11.7895786352474
60	1484.8228204462	-12.3043904472727
65	1484.8228204462	-12.5935892833874
70	1484.8228204462	-12.5844534821601
75	1484.8228204462	-12.1825680748926
80	1484.8228204462	-11.2509077120382
85	1484.8228204462	-9.63977351741273
90	1484.8228204462	-7.12027444036433
95	1484.8228204462	-3.50081885974577
100	1484.8228204462	1.41775044623902
NaN	NaN	NaN
0	1485.92675313047	1
5	1485.92675313047	-0.568894252933382
10	1485.92675313047	-2.05338719053518
15	1485.92675313047	-3.45341693992471
20	1485.92675313047	-4.77526460521888
25	1485.92675313047	-6.02105500701226
30	1485.92675313047	-7.19440494060886
35	1485.92675313047	-8.29246605620962
40	1485.92675313047	-9.31042858850812
45	1485.92675313047	-10.236160088512
50	1485.92675313047	-11.0519512957167
55	1485.92675313047	-11.730467935859
60	1485.92675313047	-12.2336022859846
65	1485.92675313047	-12.5086866889039
70	1485.92675313047	-12.4829261795417
75	1485.92675313047	-12.062606938445
80	1485.92675313047	-11.113252019668
85	1485.92675313047	-9.4907940124162
90	1485.92675313047	-6.98142565495325
95	1485.92675313047	-3.41790574147605
100	1485.92675313047	1.36212172654465
NaN	NaN	NaN
0	1487.03232853478	1
5	1487.03232853478	-0.562588975142269
10	1487.03232853478	-2.04224010535945
15	1487.03232853478	-3.43828503299438
20	1487.03232853478	-4.7564151842679
25	1487.03232853478	-5.99848403003939
30	1487.03232853478	-7.16779159656103
35	1487.03232853478	-8.2612741935358
40	1487.03232853478	-9.27384728772162
45	1487.03232853478	-10.1931077777179
50	1487.03232853478	-11.0009996223815
55	1487.03232853478	-11.6698077606073
60	1487.03232853478	-12.1609815047386
65	1487.03232853478	-12.4214602346881
70	1487.03232853478	-12.3781901469779
75	1487.03232853478	-11.937848970465
80	1487.03232853478	-10.9678141678091
85	1487.03232853478	-9.32874518442769
90	1487.03232853478	-6.81977262122394
95	1487.03232853478	-3.29621376201864
100	1487.03232853478	1.36593510312187
NaN	NaN	NaN
0	1488.13955032855	1
5	1488.13955032855	-0.555942598698072
10	1488.13955032855	-2.03038961907272
15	1488.13955032855	-3.42205816683512
20	1488.13955032855	-4.73603238472399
25	1488.13955032855	-5.97386502065514
30	1488.13955032855	-7.13849669544888
35	1488.13955032855	-8.22659609016213
40	1488.13955032855	-9.23273020880045
45	1488.13955032855	-10.1441318283348
50	1488.13955032855	-10.9422687288068
55	1488.13955032855	-11.5988750952869
60	1488.13955032855	-12.0747196617157
65	1488.13955032855	-12.3160374082536
70	1488.13955032855	-12.249049743422
75	1488.13955032855	-11.7802675110446
80	1488.13955032855	-10.7778953434385
85	1488.13955032855	-9.10650782746107
90	1488.13955032855	-6.57618705678001
95	1488.13955032855	-3.06386115877334
100	1488.13955032855	1.51542423328549
NaN	NaN	NaN
0	1489.24842219216	1
5	1489.24842219216	-0.549023453143571
10	1489.24842219216	-2.0180454131935
15	1489.24842219216	-3.40518376374368
20	1489.24842219216	-4.71493080485951
25	1489.24842219216	-5.94854853787885
30	1489.24842219216	-7.10863317225676
35	1489.24842219216	-8.19160494464199
40	1489.24842219216	-9.19171078362794
45	1489.24842219216	-10.0958561755279
50	1489.24842219216	-10.8850836157022
55	1489.24842219216	-11.5306399278155
60	1489.24842219216	-11.9926937039676
65	1489.24842219216	-12.2168643655398
70	1489.24842219216	-12.1287434145852
75	1489.24842219216	-11.6347177607129
80	1489.24842219216	-10.6037601966084
85	1489.24842219216	-8.9039461347923
90	1489.24842219216	-6.3551047423646
95	1489.24842219216	-2.85334746289905
100	1489.24842219216	1.65105069354098
NaN	NaN	NaN
0	1490.35894781696	1
5	1490.35894781696	-0.541771635716112
10	1490.35894781696	-2.00507365917731
15	1490.35894781696	-3.38743391182186
20	1490.35894781696	-4.69275926092792
25	1490.35894781696	-5.92202067375629
30	1490.35894781696	-7.07747010072574
35	1490.35894781696	-8.15528116065293
40	1490.35894781696	-9.14938525540584
45	1490.35894781696	-10.0463693367839
50	1490.35894781696	-10.8268656296202
55	1490.35894781696	-11.4616567894443
60	1490.35894781696	-11.9103470517896
65	1490.35894781696	-12.1179927323472
70	1490.35894781696	-12.0096356422971
75	1490.35894781696	-11.4916405068796
80	1490.35894781696	-10.4339008259142
85	1490.35894781696	-8.7080326760263
90	1490.35894781696	-6.14330274470188
95	1490.35894781696	-2.65320275311761
100	1490.35894781696	1.78338505698689
NaN	NaN	NaN
0	1491.47113090531	1
5	1491.47113090531	-0.53409541402291
10	1491.47113090531	-1.99129003673371
15	1491.47113090531	-3.36852850507113
20	1491.47113090531	-4.66913389464499
25	1491.47113090531	-5.89378042061633
30	1491.47113090531	-7.04436811927286
35	1491.47113090531	-8.11681775217879
40	1491.47113090531	-9.10473970169925
45	1491.47113090531	-9.9944018316064
50	1491.47113090531	-10.766032750126
55	1491.47113090531	-11.3899725795485
60	1491.47113090531	-11.8253103444777
65	1491.47113090531	-12.016639133315
70	1491.47113090531	-11.8886573404754
75	1491.47113090531	-11.3480694146062
80	1491.47113090531	-10.2665058914186
85	1491.47113090531	-8.52017601445373
90	1491.47113090531	-5.95015198413446
95	1491.47113090531	-2.48935085768784
100	1491.47113090531	1.85486099288805
NaN	NaN	NaN
0	1492.58497517065	1
5	1492.58497517065	-0.525952455974186
10	1492.58497517065	-1.97666053638083
15	1492.58497517065	-3.34850358159782
20	1492.58497517065	-4.64423740074184
25	1492.58497517065	-5.86425246760839
30	1492.58497517065	-7.010116343653
35	1492.58497517065	-8.07752514220899
40	1492.58497517065	-9.05981139696601
45	1492.58497517065	-9.94298530968225
50	1492.58497517065	-10.706962552836
55	1492.58497517065	-11.3217681408037
60	1492.58497517065	-11.7461638996987
65	1492.58497517065	-11.9245419269032
70	1492.58497517065	-11.7816755217387
75	1492.58497517065	-11.2251527810369
80	1492.58497517065	-10.1294207093457
85	1492.58497517065	-8.37630056206106
90	1492.58497517065	-5.82117947520389
95	1492.58497517065	-2.4185698953952
100	1492.58497517065	1.79343847908082
NaN	NaN	NaN
0	1493.70048433749	1
5	1493.70048433749	-0.517185045436437
10	1493.70048433749	-1.96086454180505
15	1493.70048433749	-3.32686729379908
20	1493.70048433749	-4.61738997507311
25	1493.70048433749	-5.83254102843113
30	1493.70048433749	-6.9735572996332
35	1493.70048433749	-8.03591686816014
40	1493.70048433749	-9.0126864299562
45	1493.70048433749	-9.88963994496386
50	1493.70048433749	-10.6464140589501
55	1493.70048433749	-11.2527692999001
60	1493.70048433749	-11.6672166112863
65	1493.70048433749	-11.8340544675757
70	1493.70048433749	-11.6783016071994
75	1493.70048433749	-11.1086444873306
80	1493.70048433749	-10.0027521614532
85	1493.70048433749	-8.24839745741264
90	1493.70048433749	-5.71593706528268
95	1493.70048433749	-2.38159641966618
100	1493.70048433749	1.68697554030903
NaN	NaN	NaN
0	1494.81766214151	1
5	1494.81766214151	-0.507628204279111
10	1494.81766214151	-1.94360610143138
15	1494.81766214151	-3.30322933461619
20	1494.81766214151	-4.58814495205165
25	1494.81766214151	-5.79818354180194
30	1494.81766214151	-6.93425602514554
35	1494.81766214151	-7.99163414906245
40	1494.81766214151	-8.96313772707478
45	1494.81766214151	-9.83433480691973
50	1494.81766214151	-10.5846273457278
55	1494.81766214151	-11.1835715692612
60	1494.81766214151	-11.5895088055064
65	1494.81766214151	-11.7467405747776
70	1494.81766214151	-11.5806552850545
75	1494.81766214151	-11.0011348930156
80	1494.81766214151	-9.88916992687157
85	1494.81766214151	-8.13834719880761
90	1494.81766214151	-5.63352920298954
95	1494.81766214151	-2.37156562636865
100	1494.81766214151	1.55204840236457
NaN	NaN	NaN
0	1495.93651232957	1
5	1495.93651232957	-0.497004945786559
10	1495.93651232957	-1.92433159072455
15	1495.93651232957	-3.27674620525169
20	1495.93651232957	-4.55533493351791
25	1495.93651232957	-5.7596311097311
30	1495.93651232957	-6.89019054990896
35	1495.93651232957	-7.94204996575303
40	1495.93651232957	-8.90774453499852
45	1495.93651232957	-9.77259481605202
50	1495.93651232957	-10.5157126188435
55	1495.93651232957	-11.1063783983646
60	1495.93651232957	-11.5026594677672
65	1495.93651232957	-11.6487122680113
70	1495.93651232957	-11.4700452266793
75	1495.93651232957	-10.8773801019695
80	1495.93651232957	-9.75426657806371
85	1495.93651232957	-7.99921266918016
90	1495.93651232957	-5.50923847315949
95	1495.93651232957	-2.29895385364595
100	1495.93651232957	1.51276636809958
NaN	NaN	NaN
0	1497.05703865974	1
5	1497.05703865974	-0.485294086547478
10	1497.05703865974	-1.90303323666977
15	1497.05703865974	-3.24746912426553
20	1497.05703865974	-4.51913004870987
25	1497.05703865974	-5.71724869364484
30	1497.05703865974	-6.84201948399337
35	1497.05703865974	-7.88824374481307
40	1497.05703865974	-8.84817422810305
45	1497.05703865974	-9.70689337868558
50	1497.05703865974	-10.4432366576482
55	1497.05703865974	-11.0262251284122
60	1497.05703865974	-11.4136639772083
65	1497.05703865974	-11.5495544988553
70	1497.05703865974	-11.3594583417641
75	1497.05703865974	-10.754746644912
80	1497.05703865974	-9.62100204653969
85	1497.05703865974	-7.86073980202452
90	1497.05703865974	-5.38078382241701
95	1497.05703865974	-2.21000272651811
100	1497.05703865974	1.515010799965
NaN	NaN	NaN
0	1498.17924490137	1
5	1498.17924490137	-0.472486428135889
10	1498.17924490137	-1.87962461797453
15	1498.17924490137	-3.21515018673953
20	1498.17924490137	-4.47901453285237
25	1498.17924490137	-5.67011637188041
30	1498.17924490137	-6.78824026343177
35	1498.17924490137	-7.82789758763401
40	1498.17924490137	-8.7809855182811
45	1498.17924490137	-9.63226171299066
50	1498.17924490137	-10.3601698843713
55	1498.17924490137	-10.9333259808205
60	1498.17924490137	-11.3090737859394
65	1498.17924490137	-11.431007222984
70	1498.17924490137	-11.2243718910411
75	1498.17924490137	-10.6007777493161
80	1498.17924490137	-9.44715372902363
85	1498.17924490137	-7.66963661631056
90	1498.17924490137	-5.18441983763487
95	1498.17924490137	-2.03631055267866
100	1498.17924490137	1.6135604273157
NaN	NaN	NaN
0	1499.30313483513	1
5	1499.30313483513	-0.458825342265231
10	1499.30313483513	-1.8546324820258
15	1499.30313483513	-3.18065289745476
20	1499.30313483513	-4.43626700840095
25	1499.30313483513	-5.62003787456538
30	1499.30313483513	-6.7313388488426
35	1499.30313483513	-7.76439412335568
40	1499.30313483513	-8.71075241051164
45	1499.30313483513	-9.55486033416847
50	1499.30313483513	-10.2747900475153
55	1499.30313483513	-10.8387774205436
60	1499.30313483513	-11.2037312860298
65	1499.30313483513	-11.3128530882879
70	1499.30313483513	-11.0910545294761
75	1499.30313483513	-10.4500807608564
80	1499.30313483513	-9.27789316222736
85	1499.30313483513	-7.48364666961073
90	1499.30313483513	-4.99146537000646
95	1499.30313483513	-1.86002135942952
100	1499.30313483513	1.72811418643842
NaN	NaN	NaN
0	1500.42871225304	1
5	1500.42871225304	-0.444612882933181
10	1500.42871225304	-1.82858465110482
15	1500.42871225304	-3.14464767338126
20	1500.42871225304	-4.39161179181921
25	1500.42871225304	-5.56769244948778
30	1500.42871225304	-6.67183645452474
35	1500.42871225304	-7.69796165573493
40	1500.42871225304	-8.63724407176327
45	1500.42871225304	-9.47378997065218
50	1500.42871225304	-10.185260756598
55	1500.42871225304	-10.7394601698144
60	1500.42871225304	-11.0927855821828
65	1500.42871225304	-11.1879385633082
70	1500.42871225304	-10.9493167245114
75	1500.42871225304	-10.2885569594863
80	1500.42871225304	-9.09416033493543
85	1500.42871225304	-7.27778154131408
90	1500.42871225304	-4.77042028260652
95	1500.42871225304	-1.64411251403906
100	1500.42871225304	1.89532349818847
NaN	NaN	NaN
0	1501.55598095848	1
5	1501.55598095848	-0.430194403020008
10	1501.55598095848	-1.80213267748159
15	1501.55598095848	-3.10805103379951
20	1501.55598095848	-4.3461930461747
25	1501.55598095848	-5.51441929922308
30	1501.55598095848	-6.6112429991353
35	1501.55598095848	-7.63026362643919
40	1501.55598095848	-8.56226976107042
45	1501.55598095848	-9.39100725132635
50	1501.55598095848	-10.0936993180524
55	1501.55598095848	-10.6376791435035
60	1501.55598095848	-10.9787743003417
65	1501.55598095848	-11.059102144625
70	1501.55598095848	-10.8023984004552
75	1501.55598095848	-10.1199843512796
80	1501.55598095848	-8.90044659616163
85	1501.55598095848	-7.05740015435857
90	1501.55598095848	-4.52737054635444
95	1501.55598095848	-1.39407261981273
100	1501.55598095848	2.11575982686116
NaN	NaN	NaN
0	1502.68494476633	1
5	1502.68494476633	-0.415779469744563
10	1502.68494476633	-1.7756581921633
15	1502.68494476633	-3.07137156981316
20	1502.68494476633	-4.30059607148676
25	1502.68494476633	-5.46082506983669
30	1502.68494476633	-6.5501249469733
35	1502.68494476633	-7.56175510504116
40	1502.68494476633	-8.48608817747219
45	1502.68494476633	-9.30647004868286
50	1502.68494476633	-9.99963142272146
55	1502.68494476633	-10.5323614193166
60	1502.68494476633	-10.8598127192793
65	1502.68494476633	-10.9233800074899
70	1502.68494476633	-10.6459178831101
75	1502.68494476633	-9.93817059883408
80	1502.68494476633	-8.68828713218318
85	1502.68494476633	-6.81136737699996
90	1502.68494476633	-4.24826415729161
95	1502.68494476633	-1.09308764681318
100	1502.68494476633	2.4085243969744
NaN	NaN	NaN
0	1503.8156075029	1
5	1503.8156075029	-0.40156037481131
10	1503.8156075029	-1.74957186482294
15	1503.8156075029	-3.03528364368288
20	1503.8156075029	-4.25582988491696
25	1503.8156075029	-5.40835479305675
30	1503.8156075029	-6.49050726952102
35	1503.8156075029	-7.49523787304375
40	1503.8156075029	-8.41254856708097
45	1503.8156075029	-9.22544115865705
50	1503.8156075029	-9.91023125850385
55	1503.8156075029	-10.4332640183221
60	1503.8156075029	-10.7491555683836
65	1503.8156075029	-10.7987538361447
70	1503.8156075029	-10.5042914215558
75	1503.8156075029	-9.77622763898529
80	1503.8156075029	-8.50280981839834
85	1503.8156075029	-6.60103135144531
90	1503.8156075029	-4.01715037067075
95	1503.8156075029	-0.856730734326339
100	1503.8156075029	2.61385587672716
NaN	NaN	NaN
0	1504.94797300604	1
5	1504.94797300604	-0.387449283640931
10	1504.94797300604	-1.72368568002753
15	1504.94797300604	-2.99948187155161
20	1504.94797300604	-4.21144589791584
25	1504.94797300604	-5.35638031591167
30	1504.94797300604	-6.43153009342691
35	1504.94797300604	-7.42954873809132
40	1504.94797300604	-8.34008557511558
45	1504.94797300604	-9.14581977661149
50	1504.94797300604	-9.82268244139288
55	1504.94797300604	-10.3366148962636
60	1504.94797300604	-10.6417537669894
65	1504.94797300604	-10.6784756681989
70	1504.94797300604	-10.3685062164943
75	1504.94797300604	-9.62215742599956
80	1504.94797300604	-8.32802783559145
85	1504.94797300604	-6.40519536544036
90	1504.94797300604	-3.80566254164934
95	1504.94797300604	-0.646133409993505
100	1504.94797300604	2.78923459034563
NaN	NaN	NaN
0	1506.08204512519	1
5	1506.08204512519	-0.373247561490476
10	1506.08204512519	-1.69766724734794
15	1506.08204512519	-2.96356894611718
20	1506.08204512519	-4.16705553386957
25	1506.08204512519	-5.30460522151485
30	1506.08204512519	-6.37308672319329
35	1506.08204512519	-7.36488939486442
40	1506.08204512519	-8.2693576666348
45	1506.08204512519	-9.06890928182271
50	1506.08204512519	-9.73917491814864
55	1506.08204512519	-10.2457996265318
60	1506.08204512519	-10.5425850267921
65	1506.08204512519	-10.5696092246807
70	1506.08204512519	-10.2483291813329
75	1506.08204512519	-9.48913127046454
80	1506.08204512519	-8.18132229068412
85	1506.08204512519	-6.24615133511412
90	1506.08204512519	-3.64168796353506
95	1506.08204512519	-0.495886189786703
100	1506.08204512519	2.88810597336336
NaN	NaN	NaN
0	1507.21782772138	1
5	1507.21782772138	-0.358853016193883
10	1507.21782772138	-1.67127811151204
15	1507.21782772138	-2.92712558321241
20	1507.21782772138	-4.12199770498664
25	1507.21782772138	-5.25204410935399
30	1507.21782772138	-6.31375412667945
35	1507.21782772138	-7.29924681108769
40	1507.21782772138	-8.19755531627946
45	1507.21782772138	-8.99082782532978
50	1507.21782772138	-9.65438468232483
55	1507.21782772138	-10.1535618415463
60	1507.21782772138	-10.4418076868229
65	1507.21782772138	-10.4588771613844
70	1507.21782772138	-10.1259171867466
75	1507.21782772138	-9.35333511509364
80	1507.21782772138	-8.03103648975072
85	1507.21782772138	-6.08232913206529
90	1507.21782772138	-3.47110808566348
95	1507.21782772138	-0.336374380319873
100	1507.21782772138	3.00000000000017
NaN	NaN	NaN
0	1508.35532466728	1
5	1508.35532466728	-0.344454648987315
10	1508.35532466728	-1.64498253965865
15	1508.35532466728	-2.89100976924211
20	1508.35532466728	-4.07768607752287
25	1508.35532466728	-5.2008832689831
30	1508.35532466728	-6.2567842910727
35	1508.35532466728	-7.23732809384464
40	1508.35532466728	-8.13136208659647
45	1508.35532466728	-8.92092510881254
50	1508.35532466728	-9.58124256112058
55	1508.35532466728	-10.0776120017154
60	1508.35532466728	-10.3634839434707
65	1508.35532466728	-10.3786961989451
70	1508.35532466728	-10.0446131869694
75	1508.35532466728	-9.27206036179118
80	1508.35532466728	-7.95199271127696
85	1508.35532466728	-6.00924952354182
90	1508.35532466728	-3.41195095467577
95	1508.35532466728	-0.305778642614838
100	1508.35532466728	2.97603970714379
NaN	NaN	NaN
0	1509.49453984731	1
5	1509.49453984731	-0.329952083177014
10	1509.49453984731	-1.61854297046516
15	1509.49453984731	-2.8547914813053
20	1509.49453984731	-4.03341908102596
25	1509.49453984731	-5.15004254217293
30	1509.49453984731	-6.20057286946734
35	1509.49453984731	-7.17681124066967
40	1509.49453984731	-8.06747923460829
45	1509.49453984731	-8.85458342141337
50	1509.49453984731	-9.51335844848023
55	1509.49453984731	-10.0091948422767
60	1509.49453984731	-10.2957177967367
65	1509.49453984731	-10.3130444575996
70	1509.49453984731	-9.98300961613408
75	1509.49453984731	-9.21704027617274
80	1509.49453984731	-7.90732052875174
85	1509.49453984731	-5.97989562221839
90	1509.49453984731	-3.40602005524217
95	1509.49453984731	-0.33515265077261
100	1509.49453984731	2.89421116867626
NaN	NaN	NaN
0	1510.63547715758	1
5	1510.63547715758	-0.315458028906022
10	1510.63547715758	-1.59219732937528
15	1510.63547715758	-2.81885621976228
20	1510.63547715758	-3.98976518348971
25	1510.63547715758	-5.10032493648354
30	1510.63547715758	-6.14623102273252
35	1510.63547715758	-7.11921690140926
40	1510.63547715758	-8.00797605059818
45	1510.63547715758	-8.79460860072021
50	1510.63547715758	-9.45452879244567
55	1510.63547715758	-9.95343728156353
60	1510.63547715758	-10.2454241361304
65	1510.63547715758	-10.27122907334
70	1510.63547715758	-9.95362425169098
75	1510.63547715758	-9.20505091556429
80	1510.63547715758	-7.91950574732286
85	1510.63547715758	-6.02418960623207
90	1510.63547715758	-3.49306591384629
95	1510.63547715758	-0.477090279504406
100	1510.63547715758	2.68440259599987
NaN	NaN	NaN
0	1511.77814050602	1
5	1511.77814050602	-0.30099240472548
10	1511.77814050602	-1.56596738151934
15	1511.77814050602	-2.78319993368594
20	1511.77814050602	-3.94665647073654
25	1511.77814050602	-5.05154967142072
30	1511.77814050602	-6.09340112534127
35	1511.77814050602	-7.06392747891188
40	1511.77814050602	-7.95186482111258
45	1511.77814050602	-8.73949672083486
50	1511.77814050602	-9.40253694236943
55	1511.77814050602	-9.90714591397266
60	1511.77814050602	-10.2080720570245
65	1511.77814050602	-10.2468956270744
70	1511.77814050602	-9.94759587851595
75	1511.77814050602	-9.22381936029546
80	1511.77814050602	-7.97152358384498
85	1511.77814050602	-6.11869849641633
90	1511.77814050602	-3.6408816977661
95	1511.77814050602	-0.68799696846971
100	1511.77814050602	2.40350647320362
NaN	NaN	NaN
0	1512.92253381239	1
5	1512.92253381239	-0.286619305735197
10	1512.92253381239	-1.53993913948872
15	1512.92253381239	-2.74788415441177
20	1512.92253381239	-3.90407638060731
25	1512.92253381239	-5.00355747774899
30	1512.92253381239	-6.04170058564628
35	1512.92253381239	-7.01023492384871
40	1512.92253381239	-7.89798001407583
45	1512.92253381239	-8.68745409754496
50	1512.92253381239	-9.35473884470401
55	1512.92253381239	-9.86654006768311
60	1512.92253381239	-10.1783753540862
65	1512.92253381239	-10.2327931242285
70	1512.92253381239	-9.95513656628232
75	1512.92253381239	-9.26038204507815
80	1512.92253381239	-8.04653811229483
85	1512.92253381239	-6.24220993144019
90	1512.92253381239	-3.82379405029503
95	1512.92253381239	-0.93841806257602
100	1512.92253381239	2.08384388742564
NaN	NaN	NaN
0	1514.06866100831	1
5	1514.06866100831	-0.272163589444987
10	1514.06866100831	-1.51369320008681
15	1514.06866100831	-2.71214272914287
20	1514.06866100831	-3.86076738648865
25	1514.06866100831	-4.9544037480218
30	1514.06866100831	-5.9882324333297
35	1514.06866100831	-6.95393650750325
40	1514.06866100831	-7.84033937928892
45	1514.06866100831	-8.63009050023358
50	1514.06866100831	-9.29949976347963
55	1514.06866100831	-9.81563885289775
60	1514.06866100831	-10.1345519117627
65	1514.06866100831	-10.1994621229831
70	1514.06866100831	-9.93666275604892
75	1514.06866100831	-9.26206244243205
80	1514.06866100831	-8.07508050667723
85	1514.06866100831	-6.30474358525463
90	1514.06866100831	-3.92799504551943
95	1514.06866100831	-1.09004897719475
100	1514.06866100831	1.88325210438822
NaN	NaN	NaN
0	1515.21652603735	1
5	1515.21652603735	-0.257648255318689
10	1515.21652603735	-1.48724485259234
15	1515.21652603735	-2.67594427698552
20	1515.21652603735	-3.81660240120463
25	1515.21652603735	-4.90380380155102
30	1515.21652603735	-5.93247512284072
35	1515.21652603735	-6.89417174818149
40	1515.21652603735	-7.77761063737137
45	1515.21652603735	-8.565429482769
50	1515.21652603735	-9.23397489838086
55	1515.21652603735	-9.75044100798385
60	1515.21652603735	-10.0710760920349
65	1515.21652603735	-10.1393976045474
70	1515.21652603735	-9.88213967070417
75	1515.21652603735	-9.215691331787
80	1515.21652603735	-8.04026177345369
85	1515.21652603735	-6.28533928491882
90	1515.21652603735	-3.92875693999888
95	1515.21652603735	-1.11582492084555
100	1515.21652603735	1.82840724141076
NaN	NaN	NaN
0	1516.36613285502	1
5	1516.36613285502	-0.242969732658407
10	1516.36613285502	-1.46036520972494
15	1516.36613285502	-2.63890061439429
20	1516.36613285502	-3.77098430998182
25	1516.36613285502	-4.85088279067991
30	1516.36613285502	-5.87318208501761
35	1516.36613285502	-6.82919724053629
40	1516.36613285502	-7.70738771158684
45	1516.36613285502	-8.49018653136501
50	1516.36613285502	-9.15372276518053
55	1516.36613285502	-9.66499723301915
60	1516.36613285502	-9.98005815717964
65	1516.36613285502	-10.0422665743032
70	1516.36613285502	-9.77825052047102
75	1516.36613285502	-9.10451311201844
80	1516.36613285502	-7.92180341259436
85	1516.36613285502	-6.16093799278756
90	1516.36613285502	-3.80299559286697
95	1516.36613285502	-0.998253645812523
100	1516.36613285502	1.92349910671432
NaN	NaN	NaN
0	1517.51748542887	1
5	1517.51748542887	-0.228238248143805
10	1517.51748542887	-1.43333232056158
15	1517.51748542887	-2.60153159127777
20	1517.51748542887	-3.72477258962296
25	1517.51748542887	-4.79696957242117
30	1517.51748542887	-5.81232553491013
35	1517.51748542887	-6.76185861606507
40	1517.51748542887	-7.63369568630619
45	1517.51748542887	-8.40996768441436
50	1517.51748542887	-9.06645688637547
55	1517.51748542887	-9.56980741958756
60	1517.51748542887	-9.87565350359664
65	1517.51748542887	-9.92695142758481
70	1517.51748542887	-9.64990010145921
75	1517.51748542887	-8.96084778117897
80	1517.51748542887	-7.76075700491283
85	1517.51748542887	-5.9819149052334
90	1517.51748542887	-3.6091594308516
95	1517.51748542887	-0.799362802148079
100	1517.51748542887	2.11066087612639
NaN	NaN	NaN
0	1518.67058773848	1
5	1518.67058773848	-0.213735988332024
10	1518.67058773848	-1.40689537855062
15	1518.67058773848	-2.56529851761136
20	1518.67058773848	-3.68046678083141
25	1518.67058773848	-4.74603433275358
30	1518.67058773848	-5.7559249168809
35	1518.67058773848	-6.70099261085915
40	1518.67058773848	-7.56921547081427
45	1518.67058773848	-8.34265988470279
50	1518.67058773848	-8.99708276561575
55	1518.67058773848	-9.4991842270506
60	1518.67058773848	-9.80473982786573
65	1518.67058773848	-9.85697398085972
70	1518.67058773848	-9.58258766089605
75	1518.67058773848	-8.89867933106517
80	1518.67058773848	-7.70777363655278
85	1518.67058773848	-5.94401979622982
90	1518.67058773848	-3.5961839948526
95	1518.67058773848	-0.824751019218556
100	1518.67058773848	2.03392486036648
NaN	NaN	NaN
0	1519.82544377557	1
5	1519.82544377557	-0.199915968192755
10	1519.82544377557	-1.3821337711886
15	1519.82544377557	-2.53214678443483
20	1519.82544377557	-3.64120684765279
25	1519.82544377557	-4.70285651839631
30	1519.82544377557	-5.71100188661073
35	1519.82544377557	-6.65666874704541
40	1519.82544377557	-7.52814468716941
45	1519.82544377557	-8.30802192079991
50	1519.82544377557	-8.97282362891943
55	1519.82544377557	-9.49031347326019
60	1519.82544377557	-9.81774478817486
65	1519.82544377557	-9.90019944327628
70	1519.82544377557	-9.66700391884749
75	1519.82544377557	-9.03795233075495
80	1519.82544377557	-7.91970305214799
85	1519.82544377557	-6.24829279455034
90	1519.82544377557	-4.01447938281839
95	1519.82544377557	-1.37240323284423
100	1519.82544377557	1.3621217265446
NaN	NaN	NaN
0	1520.98205754398	-Inf
5	1520.98205754398	-Inf
10	1520.98205754398	-Inf
15	1520.98205754398	-Inf
20	1520.98205754398	-Inf
25	1520.98205754398	-Inf
30	1520.98205754398	-Inf
35	1520.98205754398	-Inf
40	1520.98205754398	-Inf
45	1520.98205754398	-Inf
50	1520.98205754398	-Inf
55	1520.98205754398	-Inf
60	1520.98205754398	-Inf
65	1520.98205754398	-Inf
70	1520.98205754398	-Inf
75	1520.98205754398	-Inf
80	1520.98205754398	-Inf
85	1520.98205754398	-Inf
90	1520.98205754398	-Inf
95	1520.98205754398	-Inf
100	1520.98205754398	-Inf
NaN	NaN	NaN
0	1522.14043305975	-Inf
5	1522.14043305975	-Inf
10	1522.14043305975	-Inf
15	1522.14043305975	-Inf
20	1522.14043305975	-Inf
25	1522.14043305975	-Inf
30	1522.14043305975	-Inf
35	1522.14043305975	-Inf
40	1522.14043305975	-Inf
45	1522.14043305975	-Inf
50	1522.14043305975	-Inf
55	1522.14043305975	-Inf
60	1522.14043305975	-Inf
65	1522.14043305975	-Inf
70	1522.14043305975	-Inf
75	1522.14043305975	-Inf
80	1522.14043305975	-Inf
85	1522.14043305975	-Inf
90	1522.14043305975	-Inf
95	1522.14043305975	-Inf
100	1522.14043305975	-Inf
NaN	NaN	NaN
0	1523.30057435119	-Inf
5	1523.30057435119	-Inf
10	1523.30057435119	-Inf
15	1523.30057435119	-Inf
20	1523.30057435119	-Inf
25	1523.30057435119	-Inf
30	1523.30057435119	-Inf
35	1523.30057435119	-Inf
40	1523.30057435119	-Inf
45	1523.30057435119	-Inf
50	1523.30057435119	-Inf
55	1523.30057435119	-Inf
60	1523.30057435119	-Inf
65	1523.30057435119	-Inf
70	1523.30057435119	-Inf
75	1523.30057435119	-Inf
80	1523.30057435119	-Inf
85	1523.30057435119	-Inf
90	1523.30057435119	-Inf
95	1523.30057435119	-Inf
100	1523.30057435119	-Inf
NaN	NaN	NaN
0	1524.46248545888	-Inf
5	1524.46248545888	-Inf
10	1524.46248545888	-Inf
15	1524.46248545888	-Inf
20	1524.46248545888	-Inf
25	1524.46248545888	-Inf
30	1524.46248545888	-Inf
35	1524.46248545888	-Inf
40	1524.46248545888	-Inf
45	1524.46248545888	-Inf
50	1524.46248545888	-Inf
55	1524.46248545888	-Inf
60	1524.46248545888	-Inf
65	1524.46248545888	-Inf
70	1524.46248545888	-Inf
75	1524.46248545888	-Inf
80	1524.46248545888	-Inf
85	1524.46248545888	-Inf
90	1524.46248545888	-Inf
95	1524.46248545888	-Inf
100	1524.46248545888	-Inf
NaN	NaN	NaN
0	1525.62617043574	-Inf
5	1525.62617043574	-Inf
10	1525.62617043574	-Inf
15	1525.62617043574	-Inf
20	1525.62617043574	-Inf
25	1525.62617043574	-Inf
30	1525.62617043574	-Inf
35	1525.62617043574	-Inf
40	1525.62617043574	-Inf
45	1525.62617043574	-Inf
50	1525.62617043574	-Inf
55	1525.62617043574	-Inf
60	1525.62617043574	-Inf
65	1525.62617043574	-Inf
70	1525.62617043574	-Inf
75	1525.62617043574	-Inf
80	1525.62617043574	-Inf
85	1525.62617043574	-Inf
90	1525.62617043574	-Inf
95	1525.62617043574	-Inf
100	1525.62617043574	-Inf
NaN	NaN	NaN
0	1526.79163334707	-Inf
5	1526.79163334707	-Inf
10	1526.79163334707	-Inf
15	1526.79163334707	-Inf
20	1526.79163334707	-Inf
25	1526.79163334707	-Inf
30	1526.79163334707	-Inf
35	1526.79163334707	-Inf
40	1526.79163334707	-Inf
45	1526.79163334707	-Inf
50	1526.79163334707	-Inf
55	1526.79163334707	-Inf
60	1526.79163334707	-Inf
65	1526.79163334707	-Inf
70	1526.79163334707	-Inf
75	1526.79163334707	-Inf
80	1526.79163334707	-Inf
85	1526.79163334707	-Inf
90	1526.79163334707	-Inf
95	1526.79163334707	-Inf
100	1526.79163334707	-Inf
NaN	NaN	NaN
0	1527.95887827061	-Inf
5	1527.95887827061	-Inf
10	1527.95887827061	-Inf
15	1527.95887827061	-Inf
20	1527.95887827061	-Inf
25	1527.95887827061	-Inf
30	1527.95887827061	-Inf
35	1527.95887827061	-Inf
40	1527.95887827061	-Inf
45	1527.95887827061	-Inf
50	1527.95887827061	-Inf
55	1527.95887827061	-Inf
60	1527.95887827061	-Inf
65	1527.95887827061	-Inf
70	1527.95887827061	-Inf
75	1527.95887827061	-Inf
80	1527.95887827061	-Inf
85	1527.95887827061	-Inf
90	1527.95887827061	-Inf
95	1527.95887827061	-Inf
100	1527.95887827061	-Inf
NaN	NaN	NaN
0	1529.12790929658	-Inf
5	1529.12790929658	-Inf
10	1529.12790929658	-Inf
15	1529.12790929658	-Inf
20	1529.12790929658	-Inf
25	1529.12790929658	-Inf
30	1529.12790929658	-Inf
35	1529.12790929658	-Inf
40	1529.12790929658	-Inf
45	1529.12790929658	-Inf
50	1529.12790929658	-Inf
55	1529.12790929658	-Inf
60	1529.12790929658	-Inf
65	1529.12790929658	-Inf
70	1529.12790929658	-Inf
75	1529.12790929658	-Inf
80	1529.12790929658	-Inf
85	1529.12790929658	-Inf
90	1529.12790929658	-Inf
95	1529.12790929658	-Inf
100	1529.12790929658	-Inf
NaN	NaN	NaN
0	1530.29873052772	1
5	1530.29873052772	-0.0845433940071948
10	1530.29873052772	-1.18079777165903
15	1530.29873052772	-2.2721541379064
20	1530.29873052772	-3.34890433377362
25	1530.29873052772	-4.40567408310129
30	1530.29873052772	-5.43893995652749
35	1530.29873052772	-6.44476273514285
40	1530.29873052772	-7.41899070562521
45	1530.29873052772	-8.3550451264521
50	1530.29873052772	-9.24448755835259
55	1530.29873052772	-10.0749669056611
60	1530.29873052772	-10.8302621119484
65	1530.29873052772	-11.4883918567057
70	1530.29873052772	-12.0210259810107
75	1530.29873052772	-12.3924109126508
80	1530.29873052772	-12.5594709910047
85	1530.29873052772	-12.4755793983636
90	1530.29873052772	-12.095808918894
95	1530.29873052772	-11.3822120419813
100	1530.29873052772	-10.2297904558914
NaN	NaN	NaN
0	1531.47134607935	1
5	1531.47134607935	-0.0711341920863518
10	1531.47134607935	-1.15680871447453
15	1531.47134607935	-2.23997530568503
20	1531.47134607935	-3.31058714165825
25	1531.47134607935	-4.36308757684936
30	1531.47134607935	-5.39384165752895
35	1531.47134607935	-6.39895415511075
40	1531.47134607935	-7.37441311198132
45	1531.47134607935	-8.31393801476779
50	1531.47134607935	-9.20954336240112
55	1531.47134607935	-10.049526047049
60	1531.47134607935	-10.8185476991357
65	1531.47134607935	-11.495758609331
70	1531.47134607935	-12.0542428310456
75	1531.47134607935	-12.4598137461921
80	1531.47134607935	-12.6709059411124
85	1531.47134607935	-12.6414128101871
90	1531.47134607935	-12.3242210085244
95	1531.47134607935	-11.6727438613254
100	1531.47134607935	-10.5625105668828
NaN	NaN	NaN
0	1532.64576007941	1
5	1532.64576007941	-0.0577582937090475
10	1532.64576007941	-1.13286506260845
15	1532.64576007941	-2.20781401378128
20	1532.64576007941	-3.27220412819883
25	1532.64576007941	-4.32027664890292
30	1532.64576007941	-5.34826185255958
35	1532.64576007941	-6.35227747353566
40	1532.64576007941	-7.3284095825102
45	1532.64576007941	-8.27062096037858
50	1532.64576007941	-9.17130389291536
55	1532.64576007941	-10.0193047327806
60	1532.64576007941	-10.8000344714772
65	1532.64576007941	-11.4936013660006
70	1532.64576007941	-12.074271857757
75	1532.64576007941	-12.5091356123474
80	1532.64576007941	-12.7577589701053
85	1532.64576007941	-12.7741394618709
90	1532.64576007941	-12.5085284591176
95	1532.64576007941	-11.9054616066148
100	1532.64576007941	-10.8212498400612
NaN	NaN	NaN
0	1533.82197666851	1
5	1533.82197666851	-0.0443514655704859
10	1533.82197666851	-1.10878059082238
15	1533.82197666851	-2.17529006589424
20	1533.82197666851	-3.23308871659682
25	1533.82197666851	-4.27616748771638
30	1533.82197666851	-5.30055950255249
35	1533.82197666851	-6.30231320944758
40	1533.82197666851	-7.27750117630914
45	1533.82197666851	-8.22018537623282
50	1533.82197666851	-9.12294132958994
55	1533.82197666851	-9.97491695758191
60	1533.82197666851	-10.7619472423355
65	1533.82197666851	-11.4646970128873
70	1533.82197666851	-12.0581220128751
75	1533.82197666851	-12.5100534948978
80	1533.82197666851	-12.7806885299014
85	1533.82197666851	-12.8239919506981
90	1533.82197666851	-12.5884190965922
95	1533.82197666851	-12.0127716423982
100	1533.82197666851	-10.9412289781803
NaN	NaN	NaN
0	1535	1
5	1535	-0.0310437128114971
10	1535	-1.08491057723802
15	1535	-2.14310566761092
20	1535	-3.19444871005575
25	1535	-4.23268299776393
30	1535	-5.25365193685897
35	1535	-6.25334359999393
40	1535	-7.22783031863355
45	1535	-8.17128946499867
50	1535	-9.07650177969121
55	1535	-9.93294404893857
60	1535	-10.72691103636
65	1535	-11.4396681037962
70	1535	-12.0469152980588
75	1535	-12.5172899841128
80	1535	-12.8116969200753
85	1535	-12.8841606172758
90	1535	-12.6815263513231
95	1535	-12.1374276764499
100	1535	-11.0860335834392
NaN	NaN	NaN
0	1536.17983423997	1
5	1536.17983423997	-0.0176725395404429
10	1536.17983423997	-1.06085065200519
15	1536.17983423997	-2.11050441047434
20	1536.17983423997	-3.15502612929322
25	1536.17983423997	-4.18786282128283
30	1536.17983423997	-5.20460663183185
35	1536.17983423997	-6.20110507002487
40	1536.17983423997	-7.1733224261498
45	1536.17983423997	-8.11541278642485
50	1536.17983423997	-9.02017590133435
55	1536.17983423997	-9.87718177253573
60	1536.17983423997	-10.6728781314293
65	1536.17983423997	-11.3887577741769
70	1536.17983423997	-12.0008169276061
75	1536.17983423997	-12.4780332936189
80	1536.17983423997	-12.7816322132139
85	1536.17983423997	-12.8657242227145
90	1536.17983423997	-12.6765921867358
95	1536.17983423997	-12.1459209560984
100	1536.17983423997	-11.10436176468
NaN	NaN	NaN
0	1537.36148356735	1
5	1537.36148356735	-0.00421375044434301
10	1537.36148356735	-1.03658592883466
15	1537.36148356735	-2.07751989849681
20	1537.36148356735	-3.11495029065867
25	1537.36148356735	-4.14199043365376
30	1537.36148356735	-5.15393539359891
35	1537.36148356735	-6.14643256372135
40	1537.36148356735	-7.1152585172527
45	1537.36148356735	-8.0544405826909
50	1537.36148356735	-8.95665729741618
55	1537.36148356735	-9.81139069068877
60	1537.36148356735	-10.604999159971
65	1537.36148356735	-11.3188941058221
70	1537.36148356735	-11.9289686523691
75	1537.36148356735	-12.404059863339
80	1537.36148356735	-12.7051488762473
85	1537.36148356735	-12.7859131690133
90	1537.36148356735	-12.5917757773165
95	1537.36148356735	-12.0529582033048
100	1537.36148356735	-10.998190284065
NaN	NaN	NaN
0	1538.54495217393	1
5	1538.54495217393	0.00927687589343429
10	1538.54495217393	-1.01228302919099
15	1538.54495217393	-2.04450173866681
20	1538.54495217393	-3.07484819495137
25	1538.54495217393	-4.09609425363182
30	1538.54495217393	-5.10323246764026
35	1538.54495217393	-6.09170352568389
40	1538.54495217393	-7.05708934108974
45	1538.54495217393	-7.9932812900346
50	1538.54495217393	-8.89282486334323
55	1538.54495217393	-9.74509822049946
60	1538.54495217393	-10.5363487751254
65	1538.54495217393	-11.2478772358071
70	1538.54495217393	-11.8554329950099
75	1538.54495217393	-12.3276575123614
80	1538.54495217393	-12.6252113935191
85	1538.54495217393	-12.7012456364711
90	1538.54495217393	-12.5002310490782
95	1538.54495217393	-11.951009654019
100	1538.54495217393	-10.8813481850587
NaN	NaN	NaN
0	1539.73024426441	1
5	1539.73024426441	0.0228268806081161
10	1539.73024426441	-0.987837592010916
15	1539.73024426441	-2.01120305411412
20	1539.73024426441	-3.03424473386208
25	1539.73024426441	-4.04935936515993
30	1539.73024426441	-5.05119689970217
35	1539.73024426441	-6.03493951250118
40	1539.73024426441	-6.99590625944813
45	1539.73024426441	-7.92776483743862
50	1539.73024426441	-8.82281115652814
55	1539.73024426441	-9.67017262633569
60	1539.73024426441	-10.4557967179834
65	1539.73024426441	-11.1606473230681
70	1539.73024426441	-11.7600671130558
75	1539.73024426441	-12.2222483714416
80	1539.73024426441	-12.5073740083341
85	1539.73024426441	-12.5682654179935
90	1539.73024426441	-12.3494953075113
95	1539.73024426441	-11.7812994634976
100	1539.73024426441	-10.6955591166602
NaN	NaN	NaN
0	1540.91736405647	1
5	1540.91736405647	0.0364764753306873
10	1540.91736405647	-0.963169453681386
15	1540.91736405647	-1.97750060469861
20	1540.91736405647	-2.99296662456246
25	1540.91736405647	-4.00155073497059
30	1540.91736405647	-4.99751414685213
35	1540.91736405647	-5.9757207998784
40	1540.91736405647	-6.93114790524401
45	1540.91736405647	-7.85713699195918
50	1540.91736405647	-8.74559695383703
55	1540.91736405647	-9.58522788995318
60	1540.91736405647	-10.3614447764246
65	1540.91736405647	-11.0545840130761
70	1540.91736405647	-11.639218870762
75	1540.91736405647	-12.0826852621569
80	1540.91736405647	-12.3442808648571
85	1540.91736405647	-12.376315278829
90	1540.91736405647	-12.1239576275509
95	1540.91736405647	-11.5211356390351
100	1540.91736405647	-10.4096760254471
NaN	NaN	NaN
0	1542.1063157808	1
5	1542.1063157808	0.0502309936557877
10	1542.1063157808	-0.938300855417078
15	1542.1063157808	-1.94348737013015
20	1542.1063157808	-2.95123309549554
25	1542.1063157808	-3.95308525455741
30	1542.1063157808	-4.9428918884967
35	1542.1063157808	-5.91516777671226
40	1542.1063157808	-6.86450919084299
45	1542.1063157808	-7.78388139585445
50	1542.1063157808	-8.66474101877807
55	1542.1063157808	-9.49527872581142
60	1542.1063157808	-10.2602730050451
65	1542.1063157808	-10.939309769979
70	1542.1063157808	-11.5060543090006
75	1542.1063157808	-11.9268641778269
80	1542.1063157808	-12.1601101203753
85	1542.1063157808	-12.1578141150788
90	1542.1063157808	-11.8666446460894
95	1542.1063157808	-11.2266344495667
100	1542.1063157808	-10.0949320145623
NaN	NaN	NaN
0	1543.29710368117	1
5	1543.29710368117	0.0640402587506214
10	1543.29710368117	-0.913331377252066
15	1543.29710368117	-1.90931140080936
20	1543.29710368117	-2.90924079942247
25	1543.29710368117	-3.90421024332394
30	1543.29710368117	-4.88763268147937
35	1543.29710368117	-5.85364541923486
40	1543.29710368117	-6.79642755374947
45	1543.29710368117	-7.70852004220352
50	1543.29710368117	-8.58086280139402
55	1543.29710368117	-9.40105154442868
60	1543.29710368117	-10.1531127069541
65	1543.29710368117	-10.8157287771506
70	1543.29710368117	-11.3614497605767
75	1543.29710368117	-11.7553847150212
80	1543.29710368117	-11.9546056701586
85	1543.29710368117	-11.9103820818121
90	1543.29710368117	-11.5702269169859
95	1543.29710368117	-10.879444154027
100	1543.29710368117	-9.70916041676912
NaN	NaN	NaN
0	1544.48973201444	1
5	1544.48973201444	0.0777899863865198
10	1544.48973201444	-0.888521054468069
15	1544.48973201444	-1.87542598682641
20	1544.48973201444	-2.86770354958671
25	1544.48973201444	-3.85599285157405
30	1544.48973201444	-4.83328380573353
35	1544.48973201444	-5.79335211459259
40	1544.48973201444	-6.7299834564992
45	1544.48973201444	-7.63532438379053
50	1544.48973201444	-8.49983950188443
55	1544.48973201444	-9.31058159876337
60	1544.48973201444	-10.0508943866705
65	1544.48973201444	-10.6986431297499
70	1544.48973201444	-11.2253717524252
75	1544.48973201444	-11.5950702772388
80	1544.48973201444	-11.7636632351925
85	1544.48973201444	-11.6818294955674
90	1544.48973201444	-11.2981546179682
95	1544.48973201444	-10.5637136930226
100	1544.48973201444	-9.36535932148348
NaN	NaN	NaN
0	1545.68420505067	1
5	1545.68420505067	0.091181740346951
10	1545.68420505067	-0.864635765106083
15	1545.68420505067	-1.84329362816185
20	1545.68420505067	-2.82908748700618
25	1545.68420505067	-3.8123138215537
30	1545.68420505067	-4.78569064051137
35	1545.68420505067	-5.74283050380565
40	1545.68420505067	-6.67739610497704
45	1545.68420505067	-7.58148925817354
50	1545.68420505067	-8.44556956344612
55	1545.68420505067	-9.25674811745578
60	1545.68420505067	-9.99847445713322
65	1545.68420505067	-10.6487750458915
70	1545.68420505067	-11.1793989861971
75	1545.68420505067	-11.5545568204652
80	1545.68420505067	-11.7303578910949
85	1545.68420505067	-11.6574982713599
90	1545.68420505067	-11.2843687692857
95	1545.68420505067	-10.5621537852832
100	1545.68420505067	-9.38150628582965
NaN	NaN	NaN
0	1546.88052707312	1
5	1546.88052707312	0.104224980797109
10	1546.88052707312	-0.841637003365658
15	1546.88052707312	-1.81282500346059
20	1546.88052707312	-2.7932261471165
25	1546.88052707312	-3.77289629551366
30	1546.88052707312	-4.74442241533827
35	1546.88052707312	-5.70143910178654
40	1546.88052707312	-6.63773795271525
45	1546.88052707312	-7.54570254759606
50	1546.88052707312	-8.41622683177975
55	1546.88052707312	-9.23704379070714
60	1546.88052707312	-9.99245053531234
65	1546.88052707312	-10.6615617701729
70	1546.88052707312	-11.2174927669876
75	1546.88052707312	-11.6259927226518
80	1546.88052707312	-11.8447530430066
85	1546.88052707312	-11.8253985385638
90	1546.88052707312	-11.5157850266586
95	1546.88052707312	-10.8638729546714
100	1546.88052707312	-9.75740924379368
NaN	NaN	NaN
0	1548.07870237833	1
5	1548.07870237833	0.117050939195485
10	1548.07870237833	-0.81920159214399
15	1548.07870237833	-1.7834175999292
20	1548.07870237833	-2.75911740611706
25	1548.07870237833	-3.73617600269211
30	1548.07870237833	-4.70713413349742
35	1548.07870237833	-5.66576101086972
40	1548.07870237833	-6.60613098326764
45	1548.07870237833	-7.52110937092654
50	1548.07870237833	-8.40229437916398
55	1548.07870237833	-9.23838786279128
60	1548.07870237833	-10.0149936643506
65	1548.07870237833	-10.7128922267961
70	1548.07870237833	-11.3072948154753
75	1548.07870237833	-11.766337695018
80	1548.07870237833	-12.0502170766786
85	1548.07870237833	-12.1121777673438
90	1548.07870237833	-11.8994973661708
95	1548.07870237833	-11.3549006687017
100	1548.07870237833	-10.3580835855881
NaN	NaN	NaN
0	1549.27873527615	1
5	1549.27873527615	0.129776210793096
10	1549.27873527615	-0.79703340764936
15	1549.27873527615	-1.75451740985752
20	1549.27873527615	-2.7258472886445
25	1549.27873527615	-3.70074277362539
30	1549.27873527615	-4.67173624220991
35	1549.27873527615	-5.63278177446538
40	1549.27873527615	-6.57830546029481
45	1549.27873527615	-7.50174367458588
50	1549.27873527615	-8.39551933672185
55	1549.27873527615	-9.24945623517662
60	1549.27873527615	-10.0506665052291
65	1549.27873527615	-10.7818448907703
70	1549.27873527615	-11.4206051615077
75	1549.27873527615	-11.9378155839941
80	1549.27873527615	-12.2965138736259
85	1549.27873527615	-12.45177007613
90	1549.27873527615	-12.3501093286628
95	1549.27873527615	-11.928142751448
100	1549.27873527615	-11.0560991786581
NaN	NaN	NaN
0	1550.48063008982	1
5	1550.48063008982	0.142590244467528
10	1550.48063008982	-0.774619041401303
15	1550.48063008982	-1.72510842723423
20	1550.48063008982	-2.69166100211838
25	1550.48063008982	-3.66378937638027
30	1550.48063008982	-4.63395146797339
35	1550.48063008982	-5.59619953386757
40	1550.48063008982	-6.54519532290162
45	1550.48063008982	-7.47479593038209
50	1550.48063008982	-8.37804794630626
55	1550.48063008982	-9.24564027543512
60	1550.48063008982	-10.0658588668456
65	1550.48063008982	-10.8229001505406
70	1550.48063008982	-11.4962771004518
75	1550.48063008982	-12.059047676272
80	1550.48063008982	-12.4765818796283
85	1550.48063008982	-12.7056308932533
90	1550.48063008982	-12.6926801455897
95	1550.48063008982	-12.3707271458797
100	1550.48063008982	-11.6046954976256
NaN	NaN	NaN
0	1551.684391156	1
5	1551.684391156	0.155396488223981
10	1551.684391156	-0.752202515816027
15	1551.684391156	-1.69565195167526
20	1551.684391156	-2.6573310666448
25	1551.684391156	-3.6265256182381
30	1551.684391156	-4.59559585259966
35	1551.684391156	-5.55866167174709
40	1551.684391156	-6.51058013523916
45	1551.684391156	-7.44557655179339
50	1551.684391156	-8.35725101390923
55	1551.684391156	-9.23706734185325
60	1551.684391156	-10.0743677928226
65	1551.684391156	-10.8547040792577
70	1551.684391156	-11.5593088801909
75	1551.684391156	-12.1632327270483
80	1551.684391156	-12.6339838314952
85	1551.684391156	-12.9299163248272
90	1551.684391156	-12.997658556737
95	1551.684391156	-12.7673199548177
100	1551.684391156	-12.0995162678275
NaN	NaN	NaN
0	1552.89002282483	1
5	1552.89002282483	0.168327770438162
10	1552.89002282483	-0.729451646509611
15	1552.89002282483	-1.66552428842391
20	1552.89002282483	-2.6218176124513
25	1552.89002282483	-3.58732770943216
30	1552.89002282483	-4.55423685417188
35	1552.89002282483	-5.51662721703336
40	1552.89002282483	-6.46941008313779
45	1552.89002282483	-7.40699639132714
50	1552.89002282483	-8.32329506553997
55	1552.89002282483	-9.21023325319818
60	1552.89002282483	-10.0578021257341
65	1552.89002282483	-10.8524077833314
70	1552.89002282483	-11.5763914937449
75	1552.89002282483	-12.2061362177993
80	1552.89002282483	-12.7106848115347
85	1552.89002282483	-13.0498415632126
90	1552.89002282483	-13.1713700825353
95	1552.89002282483	-13.0059097278754
100	1552.89002282483	-12.415914092526
NaN	NaN	NaN
0	1554.09752945997	1
5	1554.09752945997	0.181253875508941
10	1554.09752945997	-0.706702533558628
15	1554.09752945997	-1.63537301920273
20	1554.09752945997	-2.58622230397665
25	1554.09752945997	-3.54794241182622
30	1554.09752945997	-4.51252140685641
35	1554.09752945997	-5.47398212012473
40	1554.09752945997	-6.42726182279544
45	1554.09752945997	-7.36692015756513
50	1554.09752945997	-8.28712529133585
55	1554.09752945997	-9.18020365400595
60	1554.09752945997	-10.036710452197
65	1554.09752945997	-10.8437986755269
70	1554.09752945997	-11.5847813672427
75	1554.09752945997	-12.2372117677011
80	1554.09752945997	-12.7714822736951
85	1554.09752945997	-13.148681858802
90	1554.09752945997	-13.3175949370021
95	1554.09752945997	-13.2093709654538
100	1554.09752945997	-12.6878941250437
NaN	NaN	NaN
0	1555.30691543867	1
5	1555.30691543867	0.194262991915483
10	1555.30691543867	-0.683745450097244
15	1555.30691543867	-1.60481899556044
20	1555.30691543867	-2.54993039397789
25	1555.30691543867	-3.50742914167306
30	1555.30691543867	-4.46906120760943
35	1555.30691543867	-5.4287271281059
40	1555.30691543867	-6.38130647038206
45	1555.30691543867	-7.32139912220614
50	1555.30691543867	-8.24328709400323
55	1555.30691543867	-9.13951063928478
60	1555.30691543867	-10.0009453651956
65	1555.30691543867	-10.815190533249
70	1555.30691543867	-11.5661610564152
75	1555.30691543867	-12.2321764533676
80	1555.30691543867	-12.7846051355929
85	1555.30691543867	-13.1857234178936
90	1555.30691543867	-13.3860063516042
95	1555.30691543867	-13.3195551983237
100	1555.30691543867	-12.8566365872537
NaN	NaN	NaN
0	1556.51818515181	1
5	1556.51818515181	0.207282401818876
10	1556.51818515181	-0.66079071975738
15	1556.51818515181	-1.57429602612899
20	1556.51818515181	-2.51371177953112
25	1556.51818515181	-3.46704225442198
30	1556.51818515181	-4.42579118890623
35	1556.51818515181	-5.38373688238548
40	1556.51818515181	-6.33570255104255
45	1556.51818515181	-7.2763298787016
50	1556.51818515181	-8.20001674518431
55	1556.51818515181	-9.09951845551088
60	1556.51818515181	-9.96603047800505
65	1556.51818515181	-10.7875921360941
70	1556.51818515181	-11.5487020599418
75	1556.51818515181	-12.2284006810909
80	1556.51818515181	-12.7989276196635
85	1556.51818515181	-13.2235187461992
90	1556.51818515181	-13.4538400627334
95	1556.51818515181	-13.4259358449479
100	1556.51818515181	-13.014550063172
NaN	NaN	NaN
0	1557.73134300399	1
5	1557.73134300399	0.220305041289028
10	1557.73134300399	-0.637792613671231
15	1557.73134300399	-1.54363798116536
20	1557.73134300399	-2.47719869114511
25	1557.73134300399	-3.42611019605191
30	1557.73134300399	-4.38160435773147
35	1557.73134300399	-5.33729697376044
40	1557.73134300399	-6.28790125417778
45	1557.73134300399	-7.22803033610084
50	1557.73134300399	-8.15210327083873
55	1557.73134300399	-9.05296855154
60	1557.73134300399	-9.92197974075204
65	1557.73134300399	-10.7474131808887
70	1557.73134300399	-11.5140938160758
75	1557.73134300399	-12.2014839648703
80	1557.73134300399	-12.7823713688135
85	1557.73134300399	-13.2207096941954
90	1557.73134300399	-13.4693821796917
95	1557.73134300399	-13.467064520044
100	1557.73134300399	-13.0944275198935
NaN	NaN	NaN
0	1558.9463934135	1
5	1558.9463934135	0.233292462470997
10	1558.9463934135	-0.614875691263298
15	1558.9463934135	-1.51311963760179
20	1558.9463934135	-2.4409002808386
25	1558.9463934135	-3.38548728320902
30	1558.9463934135	-4.33784659020445
35	1558.9463934135	-5.2914386912198
40	1558.9463934135	-6.2408777056903
45	1558.9463934135	-7.18076267021656
50	1558.9463934135	-8.1055545158635
55	1558.9463934135	-9.00822296138501
60	1558.9463934135	-9.88031969262419
65	1558.9463934135	-10.7104133409711
70	1558.9463934135	-11.4837345726673
75	1558.9463934135	-12.1802783774531
80	1558.9463934135	-12.7735350520362
85	1558.9463934135	-13.2283659797717
90	1558.9463934135	-13.4990206695411
95	1558.9463934135	-13.5265603400427
100	1558.9463934135	-13.1959670601268
NaN	NaN	NaN
0	1560.16334081247	1
5	1560.16334081247	0.246311393373737
10	1560.16334081247	-0.591838929518531
15	1560.16334081247	-1.48232508785222
20	1560.16334081247	-2.40408401728798
25	1560.16334081247	-3.34399156466197
30	1560.16334081247	-4.29271108078817
35	1560.16334081247	-5.24349775115588
40	1560.16334081247	-6.190800334898
45	1560.16334081247	-7.12911811639734
50	1560.16334081247	-8.05284067269972
55	1560.16334081247	-8.95491737921414
60	1560.16334081247	-9.82691696550057
65	1560.16334081247	-10.6574875362455
70	1560.16334081247	-11.4320218077378
75	1560.16334081247	-12.1308216164845
80	1560.16334081247	-12.7279549795345
85	1560.16334081247	-13.1893911945693
90	1560.16334081247	-13.4716226309486
95	1560.16334081247	-13.5200278190995
100	1560.16334081247	-13.2261489097847
NaN	NaN	NaN
0	1561.38218964687	1
5	1561.38218964687	0.259065032074481
10	1561.38218964687	-0.569324540276951
15	1561.38218964687	-1.45232689992877
20	1561.38218964687	-2.36838027043981
25	1561.38218964687	-3.30399306122096
30	1561.38218964687	-4.24955937005577
35	1561.38218964687	-5.19816968767612
40	1561.38218964687	-6.14416197746471
45	1561.38218964687	-7.08200592051794
50	1561.38218964687	-8.00611550546027
55	1561.38218964687	-8.90954484864561
60	1561.38218964687	-9.78405092561816
65	1561.38218964687	-10.6185863799982
70	1561.38218964687	-11.3990120206841
75	1561.38218964687	-12.1063366882631
80	1561.38218964687	-12.7157337250392
85	1561.38218964687	-13.1949173110958
90	1561.38218964687	-13.5032878525796
95	1561.38218964687	-13.5907720198043
100	1561.38218964687	-13.3541567191767
NaN	NaN	NaN
0	1562.60294437655	1
5	1562.60294437655	0.271574898072021
10	1562.60294437655	-0.547244486071578
15	1562.60294437655	-1.42292267724707
20	1562.60294437655	-2.33341480736556
25	1562.60294437655	-3.26487183965348
30	1562.60294437655	-4.20742804664475
35	1562.60294437655	-5.15401665937291
40	1562.60294437655	-6.09887342036977
45	1562.60294437655	-7.03644700566073
50	1562.60294437655	-7.96118617454293
55	1562.60294437655	-8.86626055284241
60	1562.60294437655	-9.74362675767689
65	1562.60294437655	-10.5825498042675
70	1562.60294437655	-11.3693568389959
75	1562.60294437655	-12.0857342959485
80	1562.60294437655	-12.7078654407239
85	1562.60294437655	-13.2049647070346
90	1562.60294437655	-13.538758147769
95	1562.60294437655	-13.6625073888787
100	1562.60294437655	-13.4761990999712
NaN	NaN	NaN
0	1563.82560947534	1
5	1563.82560947534	0.283851116974661
10	1563.82560947534	-0.525534115922907
15	1563.82560947534	-1.39394065804102
20	1563.82560947534	-2.29884353181239
25	1563.82560947534	-3.22602829424433
30	1563.82560947534	-4.16535420056854
35	1563.82560947534	-5.10957171590525
40	1563.82560947534	-6.05277873062849
45	1563.82560947534	-6.98935463310347
50	1563.82560947534	-7.91371832878898
55	1563.82560947534	-8.81907307475653
60	1563.82560947534	-9.69747009151341
65	1563.82560947534	-10.5383629799247
70	1563.82560947534	-11.3284036230097
75	1563.82560947534	-12.049825494646
80	1563.82560947534	-12.6797513693854
85	1563.82560947534	-13.1890182936446
90	1563.82560947534	-13.5421964462447
95	1563.82560947534	-13.6970235863722
100	1563.82560947534	-13.5580521227016
NaN	NaN	NaN
0	1565.05018943109	-Inf
5	1565.05018943109	-Inf
10	1565.05018943109	-Inf
15	1565.05018943109	-Inf
20	1565.05018943109	-Inf
25	1565.05018943109	-Inf
30	1565.05018943109	-Inf
35	1565.05018943109	-Inf
40	1565.05018943109	-Inf
45	1565.05018943109	-Inf
50	1565.05018943109	-Inf
55	1565.05018943109	-Inf
60	1565.05018943109	-Inf
65	1565.05018943109	-Inf
70	1565.05018943109	-Inf
75	1565.05018943109	-Inf
80	1565.05018943109	-Inf
85	1565.05018943109	-Inf
90	1565.05018943109	-Inf
95	1565.05018943109	-Inf
100	1565.05018943109	-Inf
NaN	NaN	NaN
0	1566.27668874571	-Inf
5	1566.27668874571	-Inf
10	1566.27668874571	-Inf
15	1566.27668874571	-Inf
20	1566.27668874571	-Inf
25	1566.27668874571	-Inf
30	1566.27668874571	-Inf
35	1566.27668874571	-Inf
40	1566.27668874571	-Inf
45	1566.27668874571	-Inf
50	1566.27668874571	-Inf
55	1566.27668874571	-Inf
60	1566.27668874571	-Inf
65	1566.27668874571	-Inf
70	1566.27668874571	-Inf
75	1566.27668874571	-Inf
80	1566.27668874571	-Inf
85	1566.27668874571	-Inf
90	1566.27668874571	-Inf
95	1566.27668874571	-Inf
100	1566.27668874571	-Inf
NaN	NaN	NaN
0	1567.50511193521	-Inf
5	1567.50511193521	-Inf
10	1567.50511193521	-Inf
15	1567.50511193521	-Inf
20	1567.50511193521	-Inf
25	1567.50511193521	-Inf
30	1567.50511193521	-Inf
35	1567.50511193521	-Inf
40	1567.50511193521	-Inf
45	1567.50511193521	-Inf
50	1567.50511193521	-Inf
55	1567.50511193521	-Inf
60	1567.50511193521	-Inf
65	1567.50511193521	-Inf
70	1567.50511193521	-Inf
75	1567.50511193521	-Inf
80	1567.50511193521	-Inf
85	1567.50511193521	-Inf
90	1567.50511193521	-Inf
95	1567.50511193521	-Inf
100	1567.50511193521	-Inf
NaN	NaN	NaN
0	1568.73546352983	-Inf
5	1568.73546352983	-Inf
10	1568.73546352983	-Inf
15	1568.73546352983	-Inf
20	1568.73546352983	-Inf
25	1568.73546352983	-Inf
30	1568.73546352983	-Inf
35	1568.73546352983	-Inf
40	1568.73546352983	-Inf
45	1568.73546352983	-Inf
50	1568.73546352983	-Inf
55	1568.73546352983	-Inf
60	1568.73546352983	-Inf
65	1568.73546352983	-Inf
70	1568.73546352983	-Inf
75	1568.73546352983	-Inf
80	1568.73546352983	-Inf
85	1568.73546352983	-Inf
90	1568.73546352983	-Inf
95	1568.73546352983	-Inf
100	1568.73546352983	-Inf
NaN	NaN	NaN
0	1569.96774807399	-Inf
5	1569.96774807399	-Inf
10	1569.96774807399	-Inf
15	1569.96774807399	-Inf
20	1569.96774807399	-Inf
25	1569.96774807399	-Inf
30	1569.96774807399	-Inf
35	1569.96774807399	-Inf
40	1569.96774807399	-Inf
45	1569.96774807399	-Inf
50	1569.96774807399	-Inf
55	1569.96774807399	-Inf
60	1569.96774807399	-Inf
65	1569.96774807399	-Inf
70	1569.96774807399	-Inf
75	1569.96774807399	-Inf
80	1569.96774807399	-Inf
85	1569.96774807399	-Inf
90	1569.96774807399	-Inf
95	1569.96774807399	-Inf
100	1569.96774807399	-Inf
NaN	NaN	NaN
0	1571.20197012644	1
5	1571.20197012644	0.352481064597629
10	1571.20197012644	-0.404181200972016
15	1571.20197012644	-1.23214398755893
20	1571.20197012644	-2.10630075183108
25	1571.20197012644	-3.010436918634
30	1571.20197012644	-3.93292897495607
35	1571.20197012644	-4.8655544586407
40	1571.20197012644	-5.801721339223
45	1571.20197012644	-6.73552712608785
50	1571.20197012644	-7.66137802788629
55	1571.20197012644	-8.57286588608638
60	1571.20197012644	-9.46284152286005
65	1571.20197012644	-10.3221422694638
70	1571.20197012644	-11.139628262992
75	1571.20197012644	-11.9009625145746
80	1571.20197012644	-12.5886737220932
85	1571.20197012644	-13.182020570366
90	1571.20197012644	-13.6583897659029
95	1571.20197012644	-13.9915501630898
100	1571.20197012644	-14.0920231826159
NaN	NaN	NaN
0	1572.43813426026	1
5	1572.43813426026	0.363281524244833
10	1572.43813426026	-0.385103874277218
15	1572.43813426026	-1.20676447359569
20	1572.43813426026	-2.07620110932151
25	1572.43813426026	-2.9768913916825
30	1572.43813426026	-3.89698818810619
35	1572.43813426026	-4.82812630347616
40	1572.43813426026	-5.76362190144535
45	1572.43813426026	-6.69755078370588
50	1572.43813426026	-7.62435030197366
55	1572.43813426026	-8.53771771869027
60	1572.43813426026	-9.4306913385221
65	1572.43813426026	-10.2944061763363
70	1572.43813426026	-11.118175715883
75	1572.43813426026	-11.8883302431598
80	1572.43813426026	-12.5883884071511
85	1572.43813426026	-13.1990241495466
90	1572.43813426026	-13.6994823953545
95	1572.43813426026	-14.0651434140276
100	1572.43813426026	-14.2050127309186
NaN	NaN	NaN
0	1573.67624506292	1
5	1573.67624506292	0.373505005004238
10	1573.67624506292	-0.366998285736863
15	1573.67624506292	-1.18262851261008
20	1573.67624506292	-2.04752684017842
25	1573.67624506292	-2.94488081087628
30	1573.67624506292	-3.86262791526669
35	1573.67624506292	-4.79225916401936
40	1573.67624506292	-5.72699194057732
45	1573.67624506292	-6.66086574335605
50	1573.67624506292	-7.58832685314884
55	1573.67624506292	-8.50314621762483
60	1573.67624506292	-9.39850530217184
65	1573.67624506292	-10.2657774404541
70	1573.67624506292	-11.0946487515694
75	1573.67624506292	-11.8720113605071
80	1573.67624506292	-12.5822354913815
85	1573.67624506292	-13.2072415750954
90	1573.67624506292	-13.7279460312615
95	1573.67624506292	-14.121225165777
100	1573.67624506292	-14.2948469093424
NaN	NaN	NaN
0	1574.91630713638	1
5	1574.91630713638	0.382868741736805
10	1574.91630713638	-0.350348902330946
15	1574.91630713638	-1.1603702141028
20	1574.91630713638	-2.02102726775387
25	1574.91630713638	-2.91524777846891
30	1574.91630713638	-3.83077118800838
35	1574.91630713638	-4.75895065255431
40	1574.91630713638	-5.69290453508288
45	1574.91630713638	-6.6266282377434
50	1574.91630713638	-7.55456340329246
55	1574.91630713638	-8.47053436328356
60	1574.91630713638	-9.36783862366282
65	1574.91630713638	-10.2380549328863
70	1574.91630713638	-11.0712047925265
75	1574.91630713638	-11.8547092605597
80	1574.91630713638	-12.5737764731777
85	1574.91630713638	-13.2116158814115
90	1574.91630713638	-13.7509637272618
95	1574.91630713638	-14.1704967071624
100	1574.91630713638	-14.3772339453798
NaN	NaN	NaN
0	1576.1583250971	1
5	1576.1583250971	0.391245495517072
10	1576.1583250971	-0.335377107775398
15	1576.1583250971	-1.14029057321645
20	1576.1583250971	-1.99708092957704
25	1576.1583250971	-2.88845686602335
30	1576.1583250971	-3.80198687524396
35	1576.1583250971	-4.72890247381424
40	1576.1583250971	-5.66223479623277
45	1576.1583250971	-6.59594149319104
50	1576.1583250971	-7.52446354080169
55	1576.1583250971	-8.44167866347494
60	1576.1583250971	-9.34099695548633
65	1576.1583250971	-10.2141927049628
70	1576.1583250971	-11.0516029468785
75	1576.1583250971	-11.8411390307467
80	1576.1583250971	-12.5687739115188
85	1576.1583250971	-13.2188708141415
90	1576.1583250971	-13.7757511339793
95	1576.1583250971	-14.2195726783353
100	1576.1583250971	-14.4566445737883
NaN	NaN	NaN
0	1577.40230357611	1
5	1577.40230357611	0.398601397388933
10	1577.40230357611	-0.322127164637678
15	1577.40230357611	-1.12241997027946
20	1577.40230357611	-1.97567693213242
25	1577.40230357611	-2.86442336309942
30	1577.40230357611	-3.77607596529276
35	1577.40230357611	-4.70174965832556
40	1577.40230357611	-5.63438464473804
45	1577.40230357611	-6.56788653963064
50	1577.40230357611	-7.49667171218437
55	1577.40230357611	-8.41463533501898
60	1577.40230357611	-9.31524909713893
65	1577.40230357611	-10.1904140696451
70	1577.40230357611	-11.0306895146891
75	1577.40230357611	-11.8243566840986
80	1577.40230357611	-12.5579995928709
85	1577.40230357611	-13.2169592342736
90	1577.40230357611	-13.7869832951755
95	1577.40230357611	-14.2497299447845
100	1577.40230357611	-14.5115441166558
NaN	NaN	NaN
0	1578.64824721908	1
5	1578.64824721908	0.404989732565189
10	1578.64824721908	-0.310535147587058
15	1578.64824721908	-1.10672100338084
20	1578.64824721908	-1.95684207111866
25	1578.64824721908	-2.84328118520806
30	1578.64824721908	-3.75333174894582
35	1578.64824721908	-4.678011433689
40	1578.64824721908	-5.61018571606374
45	1578.64824721908	-6.54372053864545
50	1578.64824721908	-7.47301957177945
55	1578.64824721908	-8.39200526639343
60	1578.64824721908	-9.2942197248425
65	1578.64824721908	-10.1716946235106
70	1578.64824721908	-11.0152060028503
75	1578.64824721908	-11.8133764681868
80	1578.64824721908	-12.5533257172081
85	1578.64824721908	-13.2212028387723
90	1578.64824721908	-13.8038555202799
95	1578.64824721908	-14.2839584267027
100	1578.64824721908	-14.5678025213218
NaN	NaN	NaN
0	1579.89616068636	1
5	1579.89616068636	0.410619091984312
10	1579.89616068636	-0.30021693720457
15	1579.89616068636	-1.092645899666
20	1579.89616068636	-1.93985992556066
25	1579.89616068636	-2.82412373240082
30	1579.89616068636	-3.7326180630532
35	1579.89616068636	-4.65626209447478
40	1579.89616068636	-5.58783696617719
45	1579.89616068636	-6.5211493127627
50	1579.89616068636	-7.45056015783995
55	1579.89616068636	-8.36997670420295
60	1579.89616068636	-9.27295227515378
65	1579.89616068636	-10.1515705908873
70	1579.89616068636	-10.9967187263304
75	1579.89616068636	-11.7972256637477
80	1579.89616068636	-12.5405766958244
85	1579.89616068636	-13.2135395779426
90	1579.89616068636	-13.8039056970957
95	1579.89616068636	-14.295433077053
100	1579.89616068636	-14.5952072950667
NaN	NaN	NaN
0	1581.14604865307	1
5	1581.14604865307	0.415598762697997
10	1581.14604865307	-0.291026643202049
15	1581.14604865307	-1.08007495325336
20	1581.14604865307	-1.92469950331437
25	1581.14604865307	-2.80707824567385
30	1581.14604865307	-3.71430357050257
35	1581.14604865307	-4.63721641165602
40	1581.14604865307	-5.56853439381754
45	1581.14604865307	-6.50202642997257
50	1581.14604865307	-7.43203694948052
55	1581.14604865307	-8.35248777396198
60	1581.14604865307	-9.25698022674366
65	1581.14604865307	-10.137690730877
70	1581.14604865307	-10.9856612088551
75	1581.14604865307	-11.7899602153696
80	1581.14604865307	-12.5384392043167
85	1581.14604865307	-13.2183950474679
90	1581.14604865307	-13.818295044623
95	1581.14604865307	-14.3224518397731
100	1581.14604865307	-14.6383214860338
NaN	NaN	NaN
0	1582.3979158091	1
5	1582.3979158091	0.420152124723802
10	1582.3979158091	-0.282543338027701
15	1582.3979158091	-1.0683902944877
20	1582.3979158091	-1.91052546103429
25	1582.3979158091	-2.79104949607309
30	1582.3979158091	-3.69696616963423
35	1582.3979158091	-4.61902893371553
40	1582.3979158091	-5.54987506867294
45	1582.3979158091	-6.48320984466672
50	1582.3979158091	-7.41332448405012
55	1582.3979158091	-8.33410622664083
60	1582.3979158091	-9.23913782879764
65	1582.3979158091	-10.1206028522904
70	1582.3979158091	-10.9695865188908
75	1582.3979158091	-11.7752616932279
80	1582.3979158091	-12.5256884074311
85	1582.3979158091	-13.2085450181186
90	1582.3979158091	-13.8129138042241
95	1582.3979158091	-14.3238929691707
100	1582.3979158091	-14.6502490989381
NaN	NaN	NaN
0	1583.65176685924	1
5	1583.65176685924	0.424349738270045
10	1583.65176685924	-0.27462799138835
15	1583.65176685924	-1.05737550267374
20	1583.65176685924	-1.89702539632601
25	1583.65176685924	-2.77559990587268
30	1583.65176685924	-3.68000135264117
35	1583.65176685924	-4.6008707743824
40	1583.65176685924	-5.53072782927198
45	1583.65176685924	-6.46316199431835
50	1583.65176685924	-7.39233987848936
55	1583.65176685924	-8.31202081297911
60	1583.65176685924	-9.21564471241994
65	1583.65176685924	-10.0952462565648
70	1583.65176685924	-10.9417559640193
75	1583.65176685924	-11.7442227060593
80	1583.65176685924	-12.4906718796231
85	1583.65176685924	-13.1689893430579
90	1583.65176685924	-13.7689393371192
95	1583.65176685924	-14.2770816671595
100	1583.65176685924	-14.6052145503034
NaN	NaN	NaN
0	1584.90760652318	1
5	1584.90760652318	0.42834997780312
10	1584.90760652318	-0.267003580811777
15	1584.90760652318	-1.04666505362999
20	1584.90760652318	-1.88376929406066
25	1584.90760652318	-2.76025462221992
30	1584.90760652318	-3.66290631141205
35	1584.90760652318	-4.58222674659546
40	1584.90760652318	-5.51058042137397
45	1584.90760652318	-6.44138991805463
50	1584.90760652318	-7.3686280893455
55	1584.90760652318	-8.28583678246372
60	1584.90760652318	-9.18619441100808
65	1584.90760652318	-10.061438421909
70	1584.90760652318	-10.9021572611635
75	1584.90760652318	-11.697060982509
80	1584.90760652318	-12.4339143908377
85	1584.90760652318	-13.1006553905783
90	1584.90760652318	-13.6878125248749
95	1584.90760652318	-14.1840753954742
100	1584.90760652318	-14.5059074406227
NaN	NaN	NaN
0	1586.1654395356	1
5	1586.1654395356	0.432147982171761
10	1586.1654395356	-0.259661409358415
15	1586.1654395356	-1.03621214319979
20	1586.1654395356	-1.87064090185836
25	1586.1654395356	-2.74478773585227
30	1586.1654395356	-3.64529344954136
35	1586.1654395356	-4.5624796017025
40	1586.1654395356	-5.48849651365819
45	1586.1654395356	-6.4165205009268
50	1586.1654395356	-7.34022367828351
55	1586.1654395356	-8.25279230672593
60	1586.1654395356	-9.14696104806779
65	1586.1654395356	-10.0139434437049
70	1586.1654395356	-10.8437022880933
75	1586.1654395356	-11.6242888429475
80	1586.1654395356	-12.3428831951134
85	1586.1654395356	-12.9872822627566
90	1586.1654395356	-13.5489901479434
95	1586.1654395356	-14.0199673180385
100	1586.1654395356	-14.3238365246254
NaN	NaN	NaN
0	1587.42527064624	1
5	1587.42527064624	0.435864732947741
10	1587.42527064624	-0.252358708472079
15	1587.42527064624	-1.02563427830016
20	1587.42527064624	-1.85708328522127
25	1587.42527064624	-2.72841380674306
30	1587.42527064624	-3.6260714145325
35	1587.42527064624	-4.54012519625558
40	1587.42527064624	-5.46241391914183
45	1587.42527064624	-6.38573885835703
50	1587.42527064624	-7.3032990119447
55	1587.42527064624	-8.20770354854007
60	1587.42527064624	-9.09095226545964
65	1587.42527064624	-9.94337375983357
70	1587.42527064624	-10.7538565921055
75	1587.42527064624	-11.5092910123061
80	1587.42527064624	-12.1957757521719
85	1587.42527064624	-12.8006970238627
90	1587.42527064624	-13.3169440746659
95	1587.42527064624	-13.7416585986147
100	1587.42527064624	-14.0095553938589
NaN	NaN	NaN
0	1588.6871046199	1
5	1588.6871046199	0.439323464895266
10	1588.6871046199	-0.245480742967096
15	1588.6871046199	-1.01557298296132
20	1588.6871046199	-1.84406393686008
25	1588.6871046199	-2.71252586343259
30	1588.6871046199	-3.60719718092148
35	1588.6871046199	-4.51787387988694
40	1588.6871046199	-5.43605325565518
45	1588.6871046199	-6.35412007378172
50	1588.6871046199	-7.26474414866052
55	1588.6871046199	-8.15988406279787
60	1588.6871046199	-9.03070827571825
65	1588.6871046199	-9.86653872887559
70	1588.6871046199	-10.655038812614
75	1588.6871046199	-11.381764121361
80	1588.6871046199	-12.0315576663174
85	1588.6871046199	-12.5912823030489
90	1588.6871046199	-13.0553192129926
95	1588.6871046199	-13.4265894750567
100	1588.6871046199	-13.6522476147515
NaN	NaN	NaN
0	1589.95094623659	1
5	1589.95094623659	0.442587817806413
10	1589.95094623659	-0.238990918364205
15	1589.95094623659	-1.00611904125853
20	1589.95094623659	-1.83191957253102
25	1589.95094623659	-2.69785334422437
30	1589.95094623659	-3.58997976388337
35	1589.95094623659	-4.49785672758645
40	1589.95094623659	-5.41268575812799
45	1589.95094623659	-6.32649384422977
50	1589.95094623659	-7.23150007928479
55	1589.95094623659	-8.11911206592119
60	1589.95094623659	-8.97979801657944
65	1589.95094623659	-9.80203336684673
70	1589.95094623659	-10.5724542794317
75	1589.95094623659	-11.2754958368809
80	1589.95094623659	-11.8949469998653
85	1589.95094623659	-12.4172201283726
90	1589.95094623659	-12.8379274188239
95	1589.95094623659	-13.1648123925203
100	1589.95094623659	-13.3557496619736
NaN	NaN	NaN
0	1591.21680029151	1
5	1591.21680029151	0.445643149490121
10	1591.21680029151	-0.232933698408777
15	1591.21680029151	-0.997362390601628
20	1591.21680029151	-1.82080439220563
25	1591.21680029151	-2.6846389402446
30	1591.21680029151	-3.5747823067903
35	1591.21680029151	-4.48059994021852
40	1591.21680029151	-5.39305755502654
45	1591.21680029151	-6.30390190017645
50	1591.21680029151	-7.20500480160092
55	1591.21680029151	-8.08735477615935
60	1591.21680029151	-8.94089290719417
65	1591.21680029151	-9.75346097154766
70	1591.21680029151	-10.5109303966028
75	1591.21680029151	-11.1969033052524
80	1591.21680029151	-11.7943871754675
85	1591.21680029151	-12.2894573004019
90	1591.21680029151	-12.6786345922231
95	1591.21680029151	-12.9732541338116
100	1591.21680029151	-13.139615270615
NaN	NaN	NaN
0	1592.48467159516	1
5	1592.48467159516	0.448380150640656
10	1592.48467159516	-0.227550564819351
15	1592.48467159516	-0.989705646496002
20	1592.48467159516	-1.81132186038217
25	1592.48467159516	-2.6737427275667
30	1592.48467159516	-3.56279892229107
35	1592.48467159516	-4.46773804627919
40	1592.48467159516	-5.37938834907305
45	1592.48467159516	-6.28934377277008
50	1592.48467159516	-7.18929847932539
55	1592.48467159516	-8.07003842715343
60	1592.48467159516	-8.92126107092711
65	1592.48467159516	-9.73052430858892
70	1592.48467159516	-10.4833657213512
75	1592.48467159516	-11.1630301846723
80	1592.48467159516	-11.7521975921125
85	1592.48467159516	-12.2368120454891
90	1592.48467159516	-12.6138036868567
95	1592.48467159516	-12.8961238570891
100	1592.48467159516	-13.0547230725163
NaN	NaN	NaN
0	1593.75456497336	1
5	1593.75456497336	0.450986489341471
10	1593.75456497336	-0.222434385300447
15	1593.75456497336	-0.982468330590414
20	1593.75456497336	-1.80243741323407
25	1593.75456497336	-2.66366038509693
30	1593.75456497336	-3.55189507324472
35	1593.75456497336	-4.45628734414061
40	1593.75456497336	-5.36754915643209
45	1593.75456497336	-6.27714904009701
50	1593.75456497336	-7.17664017439087
55	1593.75456497336	-8.05665275681911
60	1593.75456497336	-8.90670203254109
65	1593.75456497336	-9.71413753376036
70	1593.75456497336	-10.4642556708281
75	1593.75456497336	-11.1400451879018
80	1593.75456497336	-11.7239523532962
85	1593.75456497336	-12.2018258288644
90	1593.75456497336	-12.5708822812214
95	1593.75456497336	-12.8452489706832
100	1593.75456497336	-12.9997092907813
NaN	NaN	NaN
0	1595.02648526738	1
5	1595.02648526738	0.453466495340279
10	1595.02648526738	-0.217625526793175
15	1595.02648526738	-0.975790968558371
20	1595.02648526738	-1.79445918134402
25	1595.02648526738	-2.65495333879786
30	1595.02648526738	-3.54299658283043
35	1595.02648526738	-4.44768398784462
40	1595.02648526738	-5.35967937463353
45	1595.02648526738	-6.27041522516466
50	1595.02648526738	-7.17142330044569
55	1595.02648526738	-8.05333141105026
60	1595.02648526738	-8.9056737394288
65	1595.02648526738	-9.71584021000975
70	1595.02648526738	-10.4691926070856
75	1595.02648526738	-11.1488026556156
80	1595.02648526738	-11.7372068094305
85	1595.02648526738	-12.2203075518656
90	1595.02648526738	-12.5952563594099
95	1595.02648526738	-12.8759595719811
100	1595.02648526738	-13.0383289842111
NaN	NaN	NaN
0	1596.30043733391	1
5	1596.30043733391	0.455784026372711
10	1596.30043733391	-0.213168220045422
15	1596.30043733391	-0.969686670317453
20	1596.30043733391	-1.78731861905421
25	1596.30043733391	-2.64740717982855
30	1596.30043733391	-3.53566128980379
35	1596.30043733391	-4.441152540256
40	1596.30043733391	-5.35453293117985
45	1596.30043733391	-6.26724611584588
50	1596.30043733391	-7.17086545414084
55	1596.30043733391	-8.05609677073941
60	1596.30043733391	-8.91259856234254
65	1596.30043733391	-9.7279310215359
70	1596.30043733391	-10.4876812747733
75	1596.30043733391	-11.1751804021965
80	1596.30043733391	-11.7732229349694
85	1596.30043733391	-12.2678408912207
90	1596.30043733391	-12.6559347150938
95	1596.30043733391	-12.9504616632328
100	1596.30043733391	-13.1270342176364
NaN	NaN	NaN
0	1597.57642604519	1
5	1597.57642604519	0.45809395471292
10	1597.57642604519	-0.20876780895115
15	1597.57642604519	-0.963723238935609
20	1597.57642604519	-1.78043632038801
25	1597.57642604519	-2.64027257003336
30	1597.57642604519	-3.52893217357586
35	1597.57642604519	-4.43547228627356
40	1597.57642604519	-5.35054617686655
45	1597.57642604519	-6.26562657415236
50	1597.57642604519	-7.17235300934733
55	1597.57642604519	-8.06154106038919
60	1597.57642604519	-8.92301561238632
65	1597.57642604519	-9.74455898176957
70	1597.57642604519	-10.5120477569099
75	1597.57642604519	-11.2091426025961
80	1597.57642604519	-11.8189625295957
85	1597.57642604519	-12.3276969708709
90	1597.57642604519	-12.7319173335458
95	1597.57642604519	-13.0433357035039
100	1597.57642604519	-13.2366423141053
NaN	NaN	NaN
0	1598.85445628905	1
5	1598.85445628905	0.460354676625977
10	1598.85445628905	-0.204501080559204
15	1598.85445628905	-0.958010701510946
20	1598.85445628905	-1.77395719309107
25	1598.85445628905	-2.63373441290752
30	1598.85445628905	-3.52304295619882
35	1598.85445628905	-4.43093889200351
40	1598.85445628905	-5.34809523470371
45	1598.85445628905	-6.26603843417361
50	1598.85445628905	-7.17650762554575
55	1598.85445628905	-8.07047106523332
60	1598.85445628905	-8.93797677326558
65	1598.85445628905	-9.76709909607241
70	1598.85445628905	-10.5440906826581
75	1598.85445628905	-11.2530370525883
80	1598.85445628905	-11.8774729700325
85	1598.85445628905	-12.4037866519053
90	1598.85445628905	-12.8281224542329
95	1598.85445628905	-13.1605563264427
100	1598.85445628905	-13.3740327239068
NaN	NaN	NaN
0	1600.13453296898	1
5	1600.13453296898	0.462348808561112
10	1600.13453296898	-0.200770299553673
15	1600.13453296898	-0.95311747805073
20	1600.13453296898	-1.76860858108721
25	1600.13453296898	-2.62868312194397
30	1600.13453296898	-3.51906318435684
35	1600.13453296898	-4.42883047898048
40	1600.13453296898	-5.34871250854821
45	1600.13453296898	-6.27033380153861
50	1600.13453296898	-7.18559201569585
55	1600.13453296898	-8.08568266407021
60	1600.13453296898	-8.96097481485856
65	1600.13453296898	-9.79995499228257
70	1600.13453296898	-10.5894006391008
75	1600.13453296898	-11.3139860006796
80	1600.13453296898	-11.9578197573055
85	1600.13453296898	-12.5075635031014
90	1600.13453296898	-12.9587733969374
95	1600.13453296898	-13.3192270217133
100	1600.13453296898	-13.5587734786764
NaN	NaN	NaN
0	1601.41666100418	1
5	1601.41666100418	0.46391954972357
10	1601.41666100418	-0.197810660441429
15	1601.41666100418	-0.949296162994379
20	1601.41666100418	-1.76460580841004
25	1601.41666100418	-2.62524091035522
30	1601.41666100418	-3.51695894746552
35	1601.41666100418	-4.42888045866724
40	1601.41666100418	-5.35180203081224
45	1601.41666100418	-6.27746254140289
50	1601.41666100418	-7.19793875762442
55	1601.41666100418	-8.10467807696243
60	1601.41666100418	-8.98840274575626
65	1601.41666100418	-9.83804979630543
70	1601.41666100418	-10.6409692600444
75	1601.41666100418	-11.3824758115056
80	1601.41666100418	-12.0473028265655
85	1601.41666100418	-12.6224091899357
90	1601.41666100418	-13.1027169707917
95	1601.41666100418	-13.4935100690625
100	1601.41666100418	-13.7611370243406
NaN	NaN	NaN
0	1602.70084532961	1
5	1602.70084532961	0.465011055079577
10	1602.70084532961	-0.195710142747109
15	1602.70084532961	-0.946649053747061
20	1602.70084532961	-1.7620505134049
25	1602.70084532961	-2.62349445990916
30	1602.70084532961	-3.51678671463517
35	1602.70084532961	-4.43109720505006
40	1602.70084532961	-5.35730198548634
45	1602.70084532961	-6.28726444614433
50	1602.70084532961	-7.21325263577655
55	1602.70084532961	-8.12697938790264
60	1602.70084532961	-9.01953769127194
65	1602.70084532961	-9.88033522879185
70	1602.70084532961	-10.6973201201252
75	1602.70084532961	-11.4564743928798
80	1602.70084532961	-12.1431836658713
85	1602.70084532961	-12.7447178298769
90	1602.70084532961	-13.255347031468
95	1602.70084532961	-13.6777732800377
100	1602.70084532961	-13.9746528873775
NaN	NaN	NaN
0	1603.98709089611	1
5	1603.98709089611	0.465416085046981
10	1603.98709089611	-0.194888924485196
15	1603.98709089611	-0.945837351101739
20	1603.98709089611	-1.76189647454626
25	1603.98709089611	-2.6247696051892
30	1603.98709089611	-3.52035828412324
35	1603.98709089611	-4.43793627841264
40	1603.98709089611	-5.36852687120772
45	1603.98709089611	-6.30420194336561
50	1603.98709089611	-7.23753101973516
55	1603.98709089611	-8.16063051996385
60	1603.98709089611	-9.06514529996844
65	1603.98709089611	-9.94117492914013
70	1603.98709089611	-10.7775405425178
75	1603.98709089611	-11.5611936311736
80	1603.98709089611	-12.2784671914412
85	1603.98709089611	-12.9170838756659
90	1603.98709089611	-13.4703788336989
95	1603.98709089611	-13.937273138329
100	1603.98709089611	-14.2744059828043
NaN	NaN	NaN
0	1605.27540267039	1
5	1605.27540267039	0.465239205205535
10	1605.27540267039	-0.195094934714104
15	1605.27540267039	-0.946397433858362
20	1605.27540267039	-1.763379702014
25	1605.27540267039	-2.62788104637578
30	1605.27540267039	-3.52590446817991
35	1605.27540267039	-4.44682701095019
40	1605.27540267039	-5.3818138175622
45	1605.27540267039	-6.32313377943706
50	1605.27540267039	-7.26364076977868
55	1605.27540267039	-8.19583002344989
60	1605.27540267039	-9.11186559838184
65	1605.27540267039	-10.0024962422128
70	1605.27540267039	-10.8573645952357
75	1605.27540267039	-11.6643323254541
80	1605.27540267039	-12.4106260280428
85	1605.27540267039	-13.0843963104686
90	1605.27540267039	-13.6781168352778
95	1605.27540267039	-14.1872006343835
100	1605.27540267039	-14.5628016169035
NaN	NaN	NaN
0	1606.56578563516	1
5	1606.56578563516	0.464327228891072
10	1606.56578563516	-0.196717655544803
15	1606.56578563516	-0.949057600769225
20	1606.56578563516	-1.76770021205056
25	1606.56578563516	-2.63467712626459
30	1606.56578563516	-3.5361576815281
35	1606.56578563516	-4.46170110366411
40	1606.56578563516	-5.40271539675571
45	1606.56578563516	-6.35179384679406
50	1606.56578563516	-7.30224334674701
55	1606.56578563516	-8.2471500950893
60	1606.56578563516	-9.17947690021163
65	1606.56578563516	-10.0909623852601
70	1606.56578563516	-10.9724964352433
75	1606.56578563516	-11.8133160743898
80	1606.56578563516	-12.6019999768951
85	1606.56578563516	-13.3273419292311
90	1606.56578563516	-13.9805179804428
95	1606.56578563516	-14.5515674877225
100	1606.56578563516	-14.9825503202763
NaN	NaN	NaN
0	1607.85824478913	1
5	1607.85824478913	0.462931910391708
10	1607.85824478913	-0.199179643379552
15	1607.85824478913	-0.952803480863337
20	1607.85824478913	-1.77325027385435
25	1607.85824478913	-2.64274118001953
30	1607.85824478913	-3.54759997765289
35	1607.85824478913	-4.47754573230385
40	1607.85824478913	-5.42419586799711
45	1607.85824478913	-6.38042047169268
50	1607.85824478913	-7.33991463525479
55	1607.85824478913	-8.29626975996753
60	1607.85824478913	-9.24313522155054
65	1607.85824478913	-10.1730982221297
70	1607.85824478913	-11.0781234802308
75	1607.85824478913	-11.9486291008255
80	1607.85824478913	-12.7743641039453
85	1607.85824478913	-13.544678874053
90	1607.85824478913	-14.2496637277239
95	1607.85824478913	-14.8748140870847
100	1607.85824478913	-15.3547161290947
NaN	NaN	NaN
0	1609.15278514714	1
5	1609.15278514714	0.461063727358823
10	1609.15278514714	-0.202498006009545
15	1609.15278514714	-0.957722611818959
20	1609.15278514714	-1.78023940188664
25	1609.15278514714	-2.65246944459872
30	1609.15278514714	-3.56089764097871
35	1609.15278514714	-4.4954061057291
40	1609.15278514714	-5.44782288831206
45	1609.15278514714	-6.4112929562151
50	1609.15278514714	-7.37989615508598
55	1609.15278514714	-8.3477219060932
60	1609.15278514714	-9.30909765794872
65	1609.15278514714	-10.2574454535322
70	1609.15278514714	-11.1857913201365
75	1609.15278514714	-12.085714868361
80	1609.15278514714	-12.9481247617909
85	1609.15278514714	-13.7629220088361
90	1609.15278514714	-14.5191554054652
95	1609.15278514714	-15.1978996650341
100	1609.15278514714	-15.7265290613441
NaN	NaN	NaN
0	1610.44941174018	1
5	1610.44941174018	0.458824003135286
10	1610.44941174018	-0.206462258261269
15	1610.44941174018	-0.963471167502106
20	1610.44941174018	-1.78814994711631
25	1610.44941174018	-2.66311089721809
30	1610.44941174018	-3.57498329146486
35	1610.44941174018	-4.51378551268457
40	1610.44941174018	-5.47151803693503
45	1610.44941174018	-6.44154792411615
50	1610.44941174018	-7.41826842621878
55	1610.44941174018	-8.39617363777435
60	1610.44941174018	-9.3701467029376
65	1610.44941174018	-10.3342917350204
70	1610.44941174018	-11.2825083803669
75	1610.44941174018	-12.2073285374707
80	1610.44941174018	-13.1006225684189
85	1610.44941174018	-13.9527517670387
90	1610.44941174018	-14.7519525530194
95	1610.44941174018	-15.4757853769984
100	1610.44941174018	-16.0461822142374
NaN	NaN	NaN
0	1611.74812961547	1
5	1611.74812961547	0.456199530063424
10	1611.74812961547	-0.211106441073187
15	1611.74812961547	-0.970111851638174
20	1611.74812961547	-1.79708279832121
25	1611.74812961547	-2.67481704607141
30	1611.74812961547	-3.59007565729277
35	1611.74812961547	-4.53299217801784
40	1611.74812961547	-5.49570893092229
45	1611.74812961547	-6.47177224967543
50	1611.74812961547	-7.45583071061073
55	1611.74812961547	-8.44270678501883
60	1611.74812961547	-9.42773912117073
65	1611.74812961547	-10.4055888622674
70	1611.74812961547	-11.370875352874
75	1611.74812961547	-12.3169119041253
80	1611.74812961547	-13.2363687265127
85	1611.74812961547	-14.1199965828503
90	1611.74812961547	-14.9554127214412
95	1611.74812961547	-15.717421755548
100	1611.74812961547	-16.3239889905707
NaN	NaN	NaN
0	1613.04894383653	1
5	1613.04894383653	0.453248202143163
10	1613.04894383653	-0.21634050169871
15	1613.04894383653	-0.977543706071004
20	1613.04894383653	-1.80694523933891
25	1613.04894383653	-2.68752224903457
30	1613.04894383653	-3.60615635851105
35	1613.04894383653	-4.55307832151898
40	1613.04894383653	-5.52054677777412
45	1613.04894383653	-6.50225182186429
50	1613.04894383653	-7.49304945923838
55	1613.04894383653	-8.48802767886828
60	1613.04894383653	-9.48289823735884
65	1613.04894383653	-10.4727765929169
70	1613.04894383653	-11.4528752835374
75	1613.04894383653	-12.4171490945593
80	1613.04894383653	-13.3589353118595
85	1613.04894383653	-14.2693179375091
90	1613.04894383653	-15.1354561504477
95	1613.04894383653	-15.9300283127566
100	1613.04894383653	-16.5682452552804
NaN	NaN	NaN
0	1614.35185948322	1
5	1614.35185948322	0.449955425381759
10	1614.35185948322	-0.222192578393877
15	1614.35185948322	-0.985810045617957
20	1614.35185948322	-1.81779997516318
25	1614.35185948322	-2.70131559359488
30	1614.35185948322	-3.62335119455129
35	1614.35185948322	-4.57422091016739
40	1614.35185948322	-5.54627952033917
45	1614.35185948322	-6.5333322186076
50	1614.35185948322	-7.53040359861858
55	1614.35185948322	-8.53279585685713
60	1614.35185948322	-9.53652651955988
65	1614.35185948322	-10.5370813310668
70	1614.35185948322	-11.5301624267551
75	1614.35185948322	-12.5102518810224
80	1614.35185948322	-13.4712457941589
85	1614.35185948322	-14.4045179014987
90	1614.35185948322	-15.2969058772633
95	1614.35185948322	-16.1194889861346
100	1614.35185948322	-16.7857320716827
NaN	NaN	NaN
0	1615.65688165185	1
5	1615.65688165185	0.446394086514369
10	1615.65688165185	-0.228544305518264
15	1615.65688165185	-0.994766866512219
20	1615.65688165185	-1.82949329667169
25	1615.65688165185	-2.71604802191763
30	1615.65688165185	-3.64153023418478
35	1615.65688165185	-4.59632533320718
40	1615.65688165185	-5.57286721488572
45	1615.65688165185	-6.56505232581769
50	1615.65688165185	-7.56804181202924
55	1615.65688165185	-8.57730980594677
60	1615.65688165185	-9.58912428909298
65	1615.65688165185	-10.5992722968241
70	1615.65688165185	-11.6038605511437
75	1615.65688165185	-12.5978050013486
80	1615.65688165185	-13.5754720422442
85	1615.65688165185	-14.5284910053405
90	1615.65688165185	-15.4434922770323
95	1615.65688165185	-16.2903916532421
100	1615.65688165185	-16.9817140966284
NaN	NaN	NaN
0	1616.9640154552	1
5	1616.9640154552	0.442521222601163
10	1616.9640154552	-0.235473561713044
15	1616.9640154552	-1.00452324156965
20	1616.9640154552	-1.8421650270605
25	1616.9640154552	-2.73189252816976
30	1616.9640154552	-3.66090500155426
35	1616.9640154552	-4.61965021482315
40	1616.9640154552	-5.6006281131572
45	1616.9640154552	-6.59780736726055
50	1616.9640154552	-7.60645994623904
55	1616.9640154552	-8.62219751600798
60	1616.9640154552	-9.64149349323168
65	1616.9640154552	-10.6603798037757
70	1616.9640154552	-11.6752983147576
75	1616.9640154552	-12.6815226611241
80	1616.9640154552	-13.6738175888066
85	1616.9640154552	-14.6440418738738
90	1616.9640154552	-15.5787155984291
95	1616.9640154552	-16.4469553791179
100	1616.9640154552	-17.1610152661241
NaN	NaN	NaN
0	1618.27326602264	1
5	1618.27326602264	0.438346187769574
10	1618.27326602264	-0.242968372987114
15	1618.27326602264	-1.01507050545088
20	1618.27326602264	-1.85581563429203
25	1618.27326602264	-2.74886502643733
30	1618.27326602264	-3.68151429913006
35	1618.27326602264	-4.64426648693096
40	1618.27326602264	-5.62967714058494
45	1618.27326602264	-6.63177166745894
50	1618.27326602264	-7.64591198407994
55	1618.27326602264	-8.66781911708024
60	1618.27326602264	-9.69413516930065
65	1618.27326602264	-10.7210907281673
70	1618.27326602264	-11.7454060182982
75	1618.27326602264	-12.7626500894168
80	1618.27326602264	-13.7679274793368
85	1618.27326602264	-14.7533061978287
90	1618.27326602264	-15.705277815094
95	1618.27326602264	-16.5924626941444
100	1618.27326602264	-17.3273906317078
NaN	NaN	NaN


==> Data/ECOC_profile.txt <==
wavelength	0km	10km	20km	30km	40km	50km	60km	70km	80km	90km	100km
1618.27326602264	1	-0.242968372987114	-1.85581563429203	-3.68151429913006	-5.62967714058494	-7.64591198407994	-9.69413516930065	-11.7454060182982	-13.7679274793368	-15.705277815094	-17.3273906317078
1616.9640154552	1	-0.235473561713044	-1.8421650270605	-3.66090500155426	-5.6006281131572	-7.60645994623904	-9.64149349323168	-11.6752983147576	-13.6738175888066	-15.5787155984291	-17.1610152661241
1615.65688165185	1	-0.228544305518264	-1.82949329667169	-3.64153023418478	-5.57286721488572	-7.56804181202924	-9.58912428909298	-11.6038605511437	-13.5754720422442	-15.4434922770323	-16.9817140966284
1614.35185948322	1	-0.222192578393877	-1.81779997516318	-3.62335119455129	-5.54627952033917	-7.53040359861858	-9.53652651955988	-11.5301624267551	-13.4712457941589	-15.2969058772633	-16.7857320716827
1613.04894383653	1	-0.21634050169871	-1.80694523933891	-3.60615635851105	-5.52054677777412	-7.49304945923838	-9.48289823735884	-11.4528752835374	-13.3589353118595	-15.1354561504477	-16.5682452552804
1611.74812961547	1	-0.211106441073187	-1.79708279832121	-3.59007565729277	-5.49570893092229	-7.45583071061073	-9.42773912117073	-11.370875352874	-13.2363687265127	-14.9554127214412	-16.3239889905707
1610.44941174018	1	-0.206462258261269	-1.78814994711631	-3.57498329146486	-5.47151803693503	-7.41826842621878	-9.3701467029376	-11.2825083803669	-13.1006225684189	-14.7519525530194	-16.0461822142374
1609.15278514714	1	-0.202498006009545	-1.78023940188664	-3.56089764097871	-5.44782288831206	-7.37989615508598	-9.30909765794872	-11.1857913201365	-12.9481247617909	-14.5191554054652	-15.7265290613441
1607.85824478913	1	-0.199179643379552	-1.77325027385435	-3.54759997765289	-5.42419586799711	-7.33991463525479	-9.24313522155054	-11.0781234802308	-12.7743641039453	-14.2496637277239	-15.3547161290947
1606.56578563516	1	-0.196717655544803	-1.76770021205056	-3.5361576815281	-5.40271539675571	-7.30224334674701	-9.17947690021163	-10.9724964352433	-12.6019999768951	-13.9805179804428	-14.9825503202763
1605.27540267039	1	-0.195094934714104	-1.763379702014	-3.52590446817991	-5.3818138175622	-7.26364076977868	-9.11186559838184	-10.8573645952357	-12.4106260280428	-13.6781168352778	-14.5628016169035
1603.98709089611	1	-0.194888924485196	-1.76189647454626	-3.52035828412324	-5.36852687120772	-7.23753101973516	-9.06514529996844	-10.7775405425178	-12.2784671914412	-13.4703788336989	-14.2744059828043
1602.70084532961	1	-0.195710142747109	-1.7620505134049	-3.51678671463517	-5.35730198548634	-7.21325263577655	-9.01953769127194	-10.6973201201252	-12.1431836658713	-13.255347031468	-13.9746528873775
1601.41666100418	1	-0.197810660441429	-1.76460580841004	-3.51695894746552	-5.35180203081224	-7.19793875762442	-8.98840274575626	-10.6409692600444	-12.0473028265655	-13.1027169707917	-13.7611370243406
1600.13453296898	1	-0.200770299553673	-1.76860858108721	-3.51906318435684	-5.34871250854821	-7.18559201569585	-8.96097481485856	-10.5894006391008	-11.9578197573055	-12.9587733969374	-13.5587734786764
1598.85445628905	1	-0.204501080559204	-1.77395719309107	-3.52304295619882	-5.34809523470371	-7.17650762554575	-8.93797677326558	-10.5440906826581	-11.8774729700325	-12.8281224542329	-13.3740327239068
1597.57642604519	1	-0.20876780895115	-1.78043632038801	-3.52893217357586	-5.35054617686655	-7.17235300934733	-8.92301561238632	-10.5120477569099	-11.8189625295957	-12.7319173335458	-13.2366423141053
1596.30043733391	1	-0.213168220045422	-1.78731861905421	-3.53566128980379	-5.35453293117985	-7.17086545414084	-8.91259856234254	-10.4876812747733	-11.7732229349694	-12.6559347150938	-13.1270342176364
1595.02648526738	1	-0.217625526793175	-1.79445918134402	-3.54299658283043	-5.35967937463353	-7.17142330044569	-8.9056737394288	-10.4691926070856	-11.7372068094305	-12.5952563594099	-13.0383289842111
1593.75456497336	1	-0.222434385300447	-1.80243741323407	-3.55189507324472	-5.36754915643209	-7.17664017439087	-8.90670203254109	-10.4642556708281	-11.7239523532962	-12.5708822812214	-12.9997092907813
1592.48467159516	1	-0.227550564819351	-1.81132186038217	-3.56279892229107	-5.37938834907305	-7.18929847932539	-8.92126107092711	-10.4833657213512	-11.7521975921125	-12.6138036868567	-13.0547230725163
1591.21680029151	1	-0.232933698408777	-1.82080439220563	-3.5747823067903	-5.39305755502654	-7.20500480160092	-8.94089290719417	-10.5109303966028	-11.7943871754675	-12.6786345922231	-13.139615270615
1589.95094623659	1	-0.238990918364205	-1.83191957253102	-3.58997976388337	-5.41268575812799	-7.23150007928479	-8.97979801657944	-10.5724542794317	-11.8949469998653	-12.8379274188239	-13.3557496619736
1588.6871046199	1	-0.245480742967096	-1.84406393686008	-3.60719718092148	-5.43605325565518	-7.26474414866052	-9.03070827571825	-10.655038812614	-12.0315576663174	-13.0553192129926	-13.6522476147515
1587.42527064624	1	-0.252358708472079	-1.85708328522127	-3.6260714145325	-5.46241391914183	-7.3032990119447	-9.09095226545964	-10.7538565921055	-12.1957757521719	-13.3169440746659	-14.0095553938589
1586.1654395356	1	-0.259661409358415	-1.87064090185836	-3.64529344954136	-5.48849651365819	-7.34022367828351	-9.14696104806779	-10.8437022880933	-12.3428831951134	-13.5489901479434	-14.3238365246254
1584.90760652318	1	-0.267003580811777	-1.88376929406066	-3.66290631141205	-5.51058042137397	-7.3686280893455	-9.18619441100808	-10.9021572611635	-12.4339143908377	-13.6878125248749	-14.5059074406227
1583.65176685924	1	-0.27462799138835	-1.89702539632601	-3.68000135264117	-5.53072782927198	-7.39233987848936	-9.21564471241994	-10.9417559640193	-12.4906718796231	-13.7689393371192	-14.6052145503034
1582.3979158091	1	-0.282543338027701	-1.91052546103429	-3.69696616963423	-5.54987506867294	-7.41332448405012	-9.23913782879764	-10.9695865188908	-12.5256884074311	-13.8129138042241	-14.6502490989381
1581.14604865307	1	-0.291026643202049	-1.92469950331437	-3.71430357050257	-5.56853439381754	-7.43203694948052	-9.25698022674366	-10.9856612088551	-12.5384392043167	-13.818295044623	-14.6383214860338
1579.89616068636	1	-0.30021693720457	-1.93985992556066	-3.7326180630532	-5.58783696617719	-7.45056015783995	-9.27295227515378	-10.9967187263304	-12.5405766958244	-13.8039056970957	-14.5952072950667
1578.64824721908	1	-0.310535147587058	-1.95684207111866	-3.75333174894582	-5.61018571606374	-7.47301957177945	-9.2942197248425	-11.0152060028503	-12.5533257172081	-13.8038555202799	-14.5678025213218
1577.40230357611	1	-0.322127164637678	-1.97567693213242	-3.77607596529276	-5.63438464473804	-7.49667171218437	-9.31524909713893	-11.0306895146891	-12.5579995928709	-13.7869832951755	-14.5115441166558
1576.1583250971	1	-0.335377107775398	-1.99708092957704	-3.80198687524396	-5.66223479623277	-7.52446354080169	-9.34099695548633	-11.0516029468785	-12.5687739115188	-13.7757511339793	-14.4566445737883
1574.91630713638	1	-0.350348902330946	-2.02102726775387	-3.83077118800838	-5.69290453508288	-7.55456340329246	-9.36783862366282	-11.0712047925265	-12.5737764731777	-13.7509637272618	-14.3772339453798
1573.67624506292	1	-0.366998285736863	-2.04752684017842	-3.86262791526669	-5.72699194057732	-7.58832685314884	-9.39850530217184	-11.0946487515694	-12.5822354913815	-13.7279460312615	-14.2948469093424
1572.43813426026	1	-0.385103874277218	-2.07620110932151	-3.89698818810619	-5.76362190144535	-7.62435030197366	-9.4306913385221	-11.118175715883	-12.5883884071511	-13.6994823953545	-14.2050127309186
1571.20197012644	1	-0.404181200972016	-2.10630075183108	-3.93292897495607	-5.801721339223	-7.66137802788629	-9.46284152286005	-11.139628262992	-12.5886737220932	-13.6583897659029	-14.0920231826159
1569.96774807399	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1568.73546352983	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1567.50511193521	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1566.27668874571	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1565.05018943109	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1563.82560947534	1	-0.525534115922907	-2.29884353181239	-4.16535420056854	-6.05277873062849	-7.91371832878898	-9.69747009151341	-11.3284036230097	-12.6797513693854	-13.5421964462447	-13.5580521227016
1562.60294437655	1	-0.547244486071578	-2.33341480736556	-4.20742804664475	-6.09887342036977	-7.96118617454293	-9.74362675767689	-11.3693568389959	-12.7078654407239	-13.538758147769	-13.4761990999712
1561.38218964687	1	-0.569324540276951	-2.36838027043981	-4.24955937005577	-6.14416197746471	-8.00611550546027	-9.78405092561816	-11.3990120206841	-12.7157337250392	-13.5032878525796	-13.3541567191767
1560.16334081247	1	-0.591838929518531	-2.40408401728798	-4.29271108078817	-6.190800334898	-8.05284067269972	-9.82691696550057	-11.4320218077378	-12.7279549795345	-13.4716226309486	-13.2261489097847
1558.9463934135	1	-0.614875691263298	-2.4409002808386	-4.33784659020445	-6.2408777056903	-8.1055545158635	-9.88031969262419	-11.4837345726673	-12.7735350520362	-13.4990206695411	-13.1959670601268
1557.73134300399	1	-0.637792613671231	-2.47719869114511	-4.38160435773147	-6.28790125417778	-8.15210327083873	-9.92197974075204	-11.5140938160758	-12.7823713688135	-13.4693821796917	-13.0944275198935
1556.51818515181	1	-0.66079071975738	-2.51371177953112	-4.42579118890623	-6.33570255104255	-8.20001674518431	-9.96603047800505	-11.5487020599418	-12.7989276196635	-13.4538400627334	-13.014550063172
1555.30691543867	1	-0.683745450097244	-2.54993039397789	-4.46906120760943	-6.38130647038206	-8.24328709400323	-10.0009453651956	-11.5661610564152	-12.7846051355929	-13.3860063516042	-12.8566365872537
1554.09752945997	1	-0.706702533558628	-2.58622230397665	-4.51252140685641	-6.42726182279544	-8.28712529133585	-10.036710452197	-11.5847813672427	-12.7714822736951	-13.3175949370021	-12.6878941250437
1552.89002282483	1	-0.729451646509611	-2.6218176124513	-4.55423685417188	-6.46941008313779	-8.32329506553997	-10.0578021257341	-11.5763914937449	-12.7106848115347	-13.1713700825353	-12.415914092526
1551.684391156	1	-0.752202515816027	-2.6573310666448	-4.59559585259966	-6.51058013523916	-8.35725101390923	-10.0743677928226	-11.5593088801909	-12.6339838314952	-12.997658556737	-12.0995162678275
1550.48063008982	1	-0.774619041401303	-2.69166100211838	-4.63395146797339	-6.54519532290162	-8.37804794630626	-10.0658588668456	-11.4962771004518	-12.4765818796283	-12.6926801455897	-11.6046954976256
1549.27873527615	1	-0.79703340764936	-2.7258472886445	-4.67173624220991	-6.57830546029481	-8.39551933672185	-10.0506665052291	-11.4206051615077	-12.2965138736259	-12.3501093286628	-11.0560991786581
1548.07870237833	1	-0.81920159214399	-2.75911740611706	-4.70713413349742	-6.60613098326764	-8.40229437916398	-10.0149936643506	-11.3072948154753	-12.0502170766786	-11.8994973661708	-10.3580835855881
1546.88052707312	1	-0.841637003365658	-2.7932261471165	-4.74442241533827	-6.63773795271525	-8.41622683177975	-9.99245053531234	-11.2174927669876	-11.8447530430066	-11.5157850266586	-9.75740924379368
1545.68420505067	1	-0.864635765106083	-2.82908748700618	-4.78569064051137	-6.67739610497704	-8.44556956344612	-9.99847445713322	-11.1793989861971	-11.7303578910949	-11.2843687692857	-9.38150628582965
1544.48973201444	1	-0.888521054468069	-2.86770354958671	-4.83328380573353	-6.7299834564992	-8.49983950188443	-10.0508943866705	-11.2253717524252	-11.7636632351925	-11.2981546179682	-9.36535932148348
1543.29710368117	1	-0.913331377252066	-2.90924079942247	-4.88763268147937	-6.79642755374947	-8.58086280139402	-10.1531127069541	-11.3614497605767	-11.9546056701586	-11.5702269169859	-9.70916041676912
1542.1063157808	1	-0.938300855417078	-2.95123309549554	-4.9428918884967	-6.86450919084299	-8.66474101877807	-10.2602730050451	-11.5060543090006	-12.1601101203753	-11.8666446460894	-10.0949320145623
1540.91736405647	1	-0.963169453681386	-2.99296662456246	-4.99751414685213	-6.93114790524401	-8.74559695383703	-10.3614447764246	-11.639218870762	-12.3442808648571	-12.1239576275509	-10.4096760254471
1539.73024426441	1	-0.987837592010916	-3.03424473386208	-5.05119689970217	-6.99590625944813	-8.82281115652814	-10.4557967179834	-11.7600671130558	-12.5073740083341	-12.3494953075113	-10.6955591166602
1538.54495217393	1	-1.01228302919099	-3.07484819495137	-5.10323246764026	-7.05708934108974	-8.89282486334323	-10.5363487751254	-11.8554329950099	-12.6252113935191	-12.5002310490782	-10.8813481850587
1537.36148356735	1	-1.03658592883466	-3.11495029065867	-5.15393539359891	-7.1152585172527	-8.95665729741618	-10.604999159971	-11.9289686523691	-12.7051488762473	-12.5917757773165	-10.998190284065
1536.17983423997	1	-1.06085065200519	-3.15502612929322	-5.20460663183185	-7.1733224261498	-9.02017590133435	-10.6728781314293	-12.0008169276061	-12.7816322132139	-12.6765921867358	-11.10436176468
1535	1	-1.08491057723802	-3.19444871005575	-5.25365193685897	-7.22783031863355	-9.07650177969121	-10.72691103636	-12.0469152980588	-12.8116969200753	-12.6815263513231	-11.0860335834392
1533.82197666851	1	-1.10878059082238	-3.23308871659682	-5.30055950255249	-7.27750117630914	-9.12294132958994	-10.7619472423355	-12.0581220128751	-12.7806885299014	-12.5884190965922	-10.9412289781803
1532.64576007941	1	-1.13286506260845	-3.27220412819883	-5.34826185255958	-7.3284095825102	-9.17130389291536	-10.8000344714772	-12.074271857757	-12.7577589701053	-12.5085284591176	-10.8212498400612
1531.47134607935	1	-1.15680871447453	-3.31058714165825	-5.39384165752895	-7.37441311198132	-9.20954336240112	-10.8185476991357	-12.0542428310456	-12.6709059411124	-12.3242210085244	-10.5625105668828
1530.29873052772	1	-1.18079777165903	-3.34890433377362	-5.43893995652749	-7.41899070562521	-9.24448755835259	-10.8302621119484	-12.0210259810107	-12.5594709910047	-12.095808918894	-10.2297904558914
1529.12790929658	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1527.95887827061	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1526.79163334707	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1525.62617043574	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1524.46248545888	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1523.30057435119	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1522.14043305975	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1520.98205754398	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf	-Inf
1519.82544377557	1	-1.3821337711886	-3.64120684765279	-5.71100188661073	-7.52814468716941	-8.97282362891943	-9.81774478817486	-9.66700391884749	-7.91970305214799	-4.01447938281839	1.3621217265446
1518.67058773848	1	-1.40689537855062	-3.68046678083141	-5.7559249168809	-7.56921547081427	-8.99708276561575	-9.80473982786573	-9.58258766089605	-7.70777363655278	-3.5961839948526	2.03392486036648
1517.51748542887	1	-1.43333232056158	-3.72477258962296	-5.81232553491013	-7.63369568630619	-9.06645688637547	-9.87565350359664	-9.64990010145921	-7.76075700491283	-3.6091594308516	2.11066087612639
1516.36613285502	1	-1.46036520972494	-3.77098430998182	-5.87318208501761	-7.70738771158684	-9.15372276518053	-9.98005815717964	-9.77825052047102	-7.92180341259436	-3.80299559286697	1.92349910671432
1515.21652603735	1	-1.48724485259234	-3.81660240120463	-5.93247512284072	-7.77761063737137	-9.23397489838086	-10.0710760920349	-9.88213967070417	-8.04026177345369	-3.92875693999888	1.82840724141076
1514.06866100831	1	-1.51369320008681	-3.86076738648865	-5.9882324333297	-7.84033937928892	-9.29949976347963	-10.1345519117627	-9.93666275604892	-8.07508050667723	-3.92799504551943	1.88325210438822
1512.92253381239	1	-1.53993913948872	-3.90407638060731	-6.04170058564628	-7.89798001407583	-9.35473884470401	-10.1783753540862	-9.95513656628232	-8.04653811229483	-3.82379405029503	2.08384388742564
1511.77814050602	1	-1.56596738151934	-3.94665647073654	-6.09340112534127	-7.95186482111258	-9.40253694236943	-10.2080720570245	-9.94759587851595	-7.97152358384498	-3.6408816977661	2.40350647320362
1510.63547715758	1	-1.59219732937528	-3.98976518348971	-6.14623102273252	-8.00797605059818	-9.45452879244567	-10.2454241361304	-9.95362425169098	-7.91950574732286	-3.49306591384629	2.68440259599987
1509.49453984731	1	-1.61854297046516	-4.03341908102596	-6.20057286946734	-8.06747923460829	-9.51335844848023	-10.2957177967367	-9.98300961613408	-7.90732052875174	-3.40602005524217	2.89421116867626
1508.35532466728	1	-1.64498253965865	-4.07768607752287	-6.2567842910727	-8.13136208659647	-9.58124256112058	-10.3634839434707	-10.0446131869694	-7.95199271127696	-3.41195095467577	2.97603970714379
1507.21782772138	1	-1.67127811151204	-4.12199770498664	-6.31375412667945	-8.19755531627946	-9.65438468232483	-10.4418076868229	-10.1259171867466	-8.03103648975072	-3.47110808566348	3.00000000000017
1506.08204512519	1	-1.69766724734794	-4.16705553386957	-6.37308672319329	-8.2693576666348	-9.73917491814864	-10.5425850267921	-10.2483291813329	-8.18132229068412	-3.64168796353506	2.88810597336336
1504.94797300604	1	-1.72368568002753	-4.21144589791584	-6.43153009342691	-8.34008557511558	-9.82268244139288	-10.6417537669894	-10.3685062164943	-8.32802783559145	-3.80566254164934	2.78923459034563
1503.8156075029	1	-1.74957186482294	-4.25582988491696	-6.49050726952102	-8.41254856708097	-9.91023125850385	-10.7491555683836	-10.5042914215558	-8.50280981839834	-4.01715037067075	2.61385587672716
1502.68494476633	1	-1.7756581921633	-4.30059607148676	-6.5501249469733	-8.48608817747219	-9.99963142272146	-10.8598127192793	-10.6459178831101	-8.68828713218318	-4.24826415729161	2.4085243969744
1501.55598095848	1	-1.80213267748159	-4.3461930461747	-6.6112429991353	-8.56226976107042	-10.0936993180524	-10.9787743003417	-10.8023984004552	-8.90044659616163	-4.52737054635444	2.11575982686116
1500.42871225304	1	-1.82858465110482	-4.39161179181921	-6.67183645452474	-8.63724407176327	-10.185260756598	-11.0927855821828	-10.9493167245114	-9.09416033493543	-4.77042028260652	1.89532349818847
1499.30313483513	1	-1.8546324820258	-4.43626700840095	-6.7313388488426	-8.71075241051164	-10.2747900475153	-11.2037312860298	-11.0910545294761	-9.27789316222736	-4.99146537000646	1.72811418643842
1498.17924490137	1	-1.87962461797453	-4.47901453285237	-6.78824026343177	-8.7809855182811	-10.3601698843713	-11.3090737859394	-11.2243718910411	-9.44715372902363	-5.18441983763487	1.6135604273157
1497.05703865974	1	-1.90303323666977	-4.51913004870987	-6.84201948399337	-8.84817422810305	-10.4432366576482	-11.4136639772083	-11.3594583417641	-9.62100204653969	-5.38078382241701	1.515010799965
1495.93651232957	1	-1.92433159072455	-4.55533493351791	-6.89019054990896	-8.90774453499852	-10.5157126188435	-11.5026594677672	-11.4700452266793	-9.75426657806371	-5.50923847315949	1.51276636809958
1494.81766214151	1	-1.94360610143138	-4.58814495205165	-6.93425602514554	-8.96313772707478	-10.5846273457278	-11.5895088055064	-11.5806552850545	-9.88916992687157	-5.63352920298954	1.55204840236457
1493.70048433749	1	-1.96086454180505	-4.61738997507311	-6.9735572996332	-9.0126864299562	-10.6464140589501	-11.6672166112863	-11.6783016071994	-10.0027521614532	-5.71593706528268	1.68697554030903
1492.58497517065	1	-1.97666053638083	-4.64423740074184	-7.010116343653	-9.05981139696601	-10.706962552836	-11.7461638996987	-11.7816755217387	-10.1294207093457	-5.82117947520389	1.79343847908082
1491.47113090531	1	-1.99129003673371	-4.66913389464499	-7.04436811927286	-9.10473970169925	-10.766032750126	-11.8253103444777	-11.8886573404754	-10.2665058914186	-5.95015198413446	1.85486099288805
1490.35894781696	1	-2.00507365917731	-4.69275926092792	-7.07747010072574	-9.14938525540584	-10.8268656296202	-11.9103470517896	-12.0096356422971	-10.4339008259142	-6.14330274470188	1.78338505698689
1489.24842219216	1	-2.0180454131935	-4.71493080485951	-7.10863317225676	-9.19171078362794	-10.8850836157022	-11.9926937039676	-12.1287434145852	-10.6037601966084	-6.3551047423646	1.65105069354098
1488.13955032855	1	-2.03038961907272	-4.73603238472399	-7.13849669544888	-9.23273020880045	-10.9422687288068	-12.0747196617157	-12.249049743422	-10.7778953434385	-6.57618705678001	1.51542423328549
1487.03232853478	1	-2.04224010535945	-4.7564151842679	-7.16779159656103	-9.27384728772162	-11.0009996223815	-12.1609815047386	-12.3781901469779	-10.9678141678091	-6.81977262122394	1.36593510312187
1485.92675313047	1	-2.05338719053518	-4.77526460521888	-7.19440494060886	-9.31042858850812	-11.0519512957167	-12.2336022859846	-12.4829261795417	-11.113252019668	-6.98142565495325	1.36212172654465
1484.8228204462	1	-2.06408767634729	-4.79333576903842	-7.22001300368345	-9.34583393653556	-11.1015243621743	-12.3043904472727	-12.5844534821601	-11.2509077120382	-7.12027444036433	1.41775044623902
1483.72052682343	1	-2.07438081675159	-4.81048499567667	-7.24396275536304	-9.37837675177919	-11.1461350163515	-12.3664786878586	-12.6706271298752	-11.3615205800394	-7.21272274666315	1.54349907466571
1482.61986861447	1	-2.08456195892618	-4.82737367631499	-7.26747441847662	-9.41022714480746	-11.1896276254059	-12.4266689215316	-12.7533750507119	-11.4653891058707	-7.28975219758078	1.71471666166484
1481.52084218247	1	-2.09459574611218	-4.84399480142116	-7.29062308830132	-9.44162011398135	-11.2325305826009	-12.486018489562	-12.834692004232	-11.5660912730062	-7.35704804253416	1.92715634766832
1480.42344390132	1	-2.10455437712984	-4.86050880353002	-7.31369221220431	-9.47304235015494	-11.2757070102374	-12.546141788627	-12.9178093007563	-11.6707434285672	-7.43224710910085	2.13367203818665
1479.32767015568	1	-2.11461479680203	-4.87722847870514	-7.33712178985918	-9.50509319692769	-11.3200172807131	-12.6084089419373	-13.0052252206729	-11.7846978166979	-7.52887849853181	2.29509946604121
1478.2335173409	1	-2.12469279771057	-4.89390539928962	-7.36031765087449	-9.53651102150821	-11.3629834142052	-12.6682215946807	-13.0888629276308	-11.8949613111483	-7.63043711541929	2.41652276272041
1477.14098186296	1	-2.13510575253207	-4.91131419740635	-7.38482074511388	-9.57019424148157	-11.4099349682722	-12.7352322229317	-13.1859105871913	-12.0312752754255	-7.78473390231513	2.43547954924881
1476.05006013848	1	-2.14573741817678	-4.92913063468727	-7.40991864377271	-9.60470217319689	-11.4580666148764	-12.8040677732116	-13.2860827763433	-12.1735627226892	-7.95111387612596	2.43751525228869
1474.96074859466	1	-2.15640749201955	-4.94709558873905	-7.43538810073455	-9.63998793020529	-11.5076881994104	-12.8755938393475	-13.3908107075294	-12.3225746062292	-8.12265035735393	2.46482367736903
1473.87304366923	1	-2.16625522183674	-4.96340158856752	-7.45812548348593	-9.67087174788509	-11.5500591605525	-12.9348770181025	-13.4745939244027	-12.4359389692548	-8.23583719343997	2.58268293115943
1472.78694181042	1	-2.17546612401494	-4.97884260746523	-7.48025710753176	-9.70207630860098	-11.5947299752211	-13.000233528394	-13.5713847920957	-12.5748917619838	-8.3967346418542	2.61925753863462
1471.70243947693	1	-2.18366917015693	-4.99257699511054	-7.50021248965793	-9.73078826351271	-11.6367073905407	-13.0628687500395	-13.6659640525863	-12.7142194370366	-8.56842148130428	2.61101304171358
1470.61953313787	1	-2.19095110656536	-5.00482165790095	-7.51841350418452	-9.75777181682685	-11.6773342819078	-13.1250723058207	-13.7620148939992	-12.8589609327752	-8.75384905766388	2.57574458661285
1469.53821927275	1	-2.19748911605703	-5.01586194077662	-7.53517322761714	-9.78327299836883	-11.7166607403573	-13.1865052990559	-13.8585198235002	-13.0070355436569	-8.94951490726131	2.51864637303553
1468.45849437142	1	-2.20335034324034	-5.02561095342537	-7.54991449081255	-9.80566772081517	-11.7510465419367	-13.2397827932584	-13.9412323270187	-13.1316833559634	-9.10665204873575	2.52028334918003
1467.38035493403	1	-2.20904293139522	-5.0353051182145	-7.56509315941053	-9.82958288875017	-11.7890433622952	-13.3005476313944	-14.0385320303704	-13.2839427302037	-9.31495381920802	2.43302274753696
1466.30379747102	1	-2.21441068825253	-5.04416033414239	-7.57849228231172	-9.84998306688651	-11.8203879724566	-13.3491469027829	-14.114414594118	-13.4009227680119	-9.47503605514578	2.37031247467005
1465.22881850303	1	-2.21996966962888	-5.05358635022669	-7.59315278862889	-9.87289681960286	-11.8565253476654	-13.4067004882375	-14.2068977202343	-13.5488187066106	-9.69355367047729	2.19461745857781
1464.15541456094	1	-2.2255953155517	-5.06311213930149	-7.60786549859248	-9.89568520430705	-11.892157868219	-13.463067294114	-14.2971367480242	-13.6933604889484	-9.9100563477161	2.00674633332744
1463.08358218575	1	-2.23089438147974	-5.07171371033413	-7.62050242520837	-9.91423022641294	-11.9195739217879	-13.5041029986935	-14.3596620282148	-13.7897887003557	-10.050157250479	1.91287899074733
1462.0133179286	1	-2.23633150455462	-5.08089411975547	-7.63462526269227	-9.93597114181214	-11.9533183004866	-13.5571198873314	-14.4442409212697	-13.9259591423218	-10.2602641817618	1.69227703078846
1460.94461835072	1	-2.24119469512825	-5.08918064277497	-7.64774208527655	-9.95680613882709	-11.9865583407939	-13.6105976597691	-14.5315369679478	-14.0707739021525	-10.4982168245267	1.3621217265447
1459.87748002336	1	-2.24510777318358	-5.09572571025964	-7.65828734843454	-9.97394545587321	-12.0143230293004	-13.6556275748361	-14.6055089412518	-14.1952172253644	-10.7115169243431	1.01845723865086

